ETCetera: beyond Event-Triggered Control

We present ETCetera, a Python library developed for the analysis and synthesis of the sampling behaviour of event triggered control (ETC) systems. In particular, the tool constructs abstractions of the sampling behaviour of given ETC systems, in the form of timed automata (TA) or finite-state transition systems (FSTSs). When the abstraction is an FSTS, ETCetera provides diverse manipulation tools for analysis of ETC's sampling performance, synthesis of communication traffic schedulers (when networks shared by multiple ETC loops are considered), and optimization of sampling strategies. Additionally, the TA models may be exported to UPPAAL for analysis and synthesis of schedulers. Several examples of the tool's application for analysis and synthesis problems with different types of dynamics and event-triggered implementations are provided.

==> Figures/bounds_nonhom_mani.csv <==
r,lower,upper
1,0.0035431220000000014,0.005234804886908794
2,0.004099480000000001,0.006359638994839608
3,0.005057800000000002,0.007846307850776143
4,0.006050000000000001,0.009854812492003527
5,0.00715,0.010563806423091803
6,0.00825,0.011055789035156255
7,0.004715895382000003,0.004951690151100003
8,0.004509428000000001,0.006043064804512316
9,0.004598000000000001,0.00713300713706922
10,0.006050000000000001,0.008938605434923834
11,0.00715,0.010060768021992192
12,0.00825,0.015556605424166705
13,0.0035431220000000014,0.005234804886908794
14,0.004099480000000001,0.006359638994839608
15,0.005057800000000002,0.007846307850776143
16,0.006050000000000001,0.009854812492003527
17,0.00715,0.010563806423091803
18,0.00825,0.011055789035156255
19,0.004287177620000002,0.004726613326050002
20,0.004509428000000001,0.005755299813821253
21,0.004598000000000001,0.00713300713706922
22,0.0055000000000000005,0.008958920447275934
23,0.0065,0.010083633403860356
24,0.0075,0.015591961345585261
25,0.009982500000000002,0.021
26,0.004287177620000002,0.004726613326050002
27,0.004509428000000001,0.005755299813821253
28,0.004598000000000001,0.00713300713706922
29,0.0055000000000000005,0.008958920447275934
30,0.0065,0.010083633403860356
31,0.0075,0.015591961345585261
32,0.0035431220000000014,0.005234804886908794
33,0.004099480000000001,0.006359638994839608
34,0.005057800000000002,0.007846307850776143
35,0.006050000000000001,0.009854812492003527
36,0.00715,0.010563806423091803
37,0.00825,0.011055789035156255
38,0.004715895382000003,0.004951690151100003
39,0.0028,0.006417651289842894
40,0.0038,0.008294923435851361
41,0.005,0.010914372941909684
42,0.0065,0.013513033166173898
43,0.0075,0.015591961345585261
44,0.0035431220000000014,0.005234804886908794
45,0.004099480000000001,0.006359638994839608
46,0.005057800000000002,0.007846307850776143
47,0.006050000000000001,0.009854812492003527
48,0.00715,0.010563806423091803
49,0.00825,0.011055789035156255


==> Figures/sim.csv <==
t,x11,x12,x1hat1,x1hat2,x21,x22,x2hat1,x2hat2,u1,u2,reg1,reg2
0.0,1,1,1,1,1,-1,1,-1,-3.0,6.639999866485596,12,5
0.01,1.0098986929951934,0.9795966083183885,1,1,1.0612468005809728,-0.9680441838679679,1,-1,-3.0,6.639999866485596,12,6
0.02,1.0195892681771974,0.9583729565464677,1,1,1.1221881340757844,-0.9349501062012369,1,-1,-3.0,6.639999866485596,12,6
0.03,1.0290634199584157,0.9363083730416281,1,1,1.1828255239948855,-0.900677222289072,1,-1,-3.0,6.639999866485596,12,6
0.04,1.038312633748468,0.9133817273486937,1,1,1.2431604862502508,-0.8651835432240237,1,-1,-3.0,6.639999866485596,12,6
0.05,1.0473281813178088,0.8895714205170729,1,1,1.3031945291932772,-0.8284255844598506,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,7
0.06,1.05610111606352,0.8648553752181396,1,1,1.3563956029432485,-0.7970241822548004,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,7
0.07,1.064622268175264,0.8392110256587684,1,1,1.4093313374946839,-0.7645042666587001,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,7
0.08,1.0728822396993316,0.8126153072868638,1,1,1.4620030562210666,-0.7308259963868263,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,8
0.09,1.0808713994986914,0.7850446462846374,1,1,1.5144120758955837,-0.6959481110136739,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,8
0.1,1.08857987810689,0.7564749488453029,1,1,1.566559706724044,-0.6598278804233672,1.3031945291932772,-0.8284255844598506,-3.0,5.985010084779256,12,8
0.11,1.0959975624736185,0.7268815902287699,1.0959975624736185,0.7268815902287699,1.6184472523776336,-0.6224210524595016,1.3031945291932772,-0.8284255844598506,-1.811528798441461,5.985010084779256,12,9
0.12,1.1031741118789389,0.7083037803502452,1.0959975624736185,0.7268815902287699,1.670076010025507,-0.5836817987102816,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,12,9
0.13,1.1101613501216254,0.6890163872052301,1.0959975624736185,0.7268815902287699,1.7114598496998112,-0.5537523466266436,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,9
0.14,1.1169520932146502,0.6690017166473242,1.0959975624736185,0.7268815902287699,1.7526372883735808,-0.52275681180174,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,10
0.15,1.1235389782800298,0.648241683320812,1.0959975624736185,0.7268815902287699,1.7936093554673178,-0.49065722052298666,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,10
0.16,1.1299144595956554,0.6267178024183984,1.0959975624736185,0.7268815902287699,1.8343770752673123,-0.4574142464596661,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,11
0.17,1.136070804558852,0.6044111812690302,1.0959975624736185,0.7268815902287699,1.8749414669512483,-0.42298716248286594,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,11
0.18,1.1420000895649531,0.5813025107523359,1.0959975624736185,0.7268815902287699,1.9153035446136837,-0.38733379076925034,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,12
0.19,1.1476941957991378,0.5573720565361476,1.0959975624736185,0.7268815902287699,1.9554643172914017,-0.3504104511275351,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,12
0.2,1.1531448049397428,0.5325996501334956,1.0959975624736185,0.7268815902287699,1.9954247889886363,-0.3121719074843593,1.670076010025507,-0.5836817987102816,-1.811528798441461,4.9837691403265465,13,13
0.21,1.158343394771227,0.506964679775393,1.0959975624736185,0.7268815902287699,2.0351859587021726,-0.2725713124639914,2.0351859587021726,-0.2725713124639914,-1.811528798441461,3.6077403839124447,13,13
0.22,1.163281234704925,0.4804460810956542,1.0959975624736185,0.7268815902287699,2.0610228755407562,-0.24556407597003,2.0351859587021726,-0.2725713124639914,-1.811528798441461,3.6077403839124447,14,14
0.23,1.1679493812056976,0.45302232762391403,1.1679493812056976,0.45302232762391403,2.0867309313183995,-0.21759484563017278,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,14
0.24,1.1723976296821763,0.43652178743809467,1.1679493812056976,0.45302232762391403,2.112310768726842,-0.18862935536318826,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,14
0.25,1.176677929195357,0.41943010516796886,1.1679493812056976,0.45302232762391403,2.1377630272524124,-0.1586321185350025,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,15
0.26,1.1807842959180836,0.4017327479471897,1.1679493812056976,0.45302232762391403,2.1630883431920145,-0.127566384482784,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,15
0.27,1.184710599101762,0.3834148632867024,1.1679493812056976,0.45302232762391403,2.188287349669036,-0.09539409349042277,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,16
0.28,1.1884505578466495,0.364461272356254,1.1679493812056976,0.45302232762391403,2.2133606766491742,-0.062075830160242366,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,16
0.29,1.1919977378042703,0.3448564631275521,1.1679493812056976,0.45302232762391403,2.238308950956188,-0.027570775123819245,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,14,17
0.3,1.195345547810558,0.32458458337624924,1.1679493812056976,0.45302232762391403,2.2631327962875654,0.008163344967251584,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,15,17
0.31,1.198487236448301,0.3036294335398755,1.1679493812056976,0.45302232762391403,2.2878328332301168,0.045170309231912606,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,15,18
0.32,1.2014158885374346,0.2819744594287824,1.1679493812056976,0.45302232762391403,2.312409679275489,0.08349545619497185,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,15,19
0.33,1.2041244215516942,0.25960274478710105,1.1679493812056976,0.45302232762391403,2.336863948835603,0.12318573933291363,2.0351859587021726,-0.2725713124639914,-0.6441399292899586,3.6077403839124447,15,19
0.34,1.2066055819601156,0.23649700370065713,1.1679493812056976,0.45302232762391403,2.3611962532580146,0.16428978459824295,2.3611962532580146,0.16428978459824295,-0.6441399292899586,1.4851115626462787,15,20
0.35000000000000003,1.2088519414918366,0.21263957284872392,1.1679493812056976,0.45302232762391403,2.3642338887865932,0.18525583103340632,2.3611962532580146,0.16428978459824295,-0.6441399292899586,1.4851115626462787,16,20
0.36,1.2108558933226221,0.18801240359642962,1.1679493812056976,0.45302232762391403,2.3672563741740227,0.20696868500098425,2.3611962532580146,0.16428978459824295,-0.6441399292899586,1.4851115626462787,16,20
0.37,1.212609648181502,0.16259705392457252,1.212609648181502,0.16259705392457252,2.3702637849813026,0.22945494767693983,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,16,20
0.38,1.2141661551606366,0.14862066306307,1.212609648181502,0.16259705392457252,2.373256196392574,0.25274216776726477,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,16,20
0.39,1.215580628230476,0.13418845342848199,1.212609648181502,0.16259705392457252,2.3762336832169972,0.27685887525886166,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,16,20
0.4,1.2168484546374294,0.11928947341525432,1.212609648181502,0.16259705392457252,2.379196319890626,0.30183461637262765,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,16,20
0.41000000000000003,1.2179649109220254,0.10391253265923744,1.212609648181502,0.16259705392457252,2.3821441804782637,0.3276999897615619,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,17,20
0.42,1.2189251605064093,0.08804619703836156,1.212609648181502,0.16259705392457252,2.3850773386753183,0.3544866839982443,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,17,20
0.43,1.2197242512313369,0.07167878357054945,1.212609648181502,0.16259705392457252,2.387995867809643,0.3822275163976129,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,17,20
0.44,1.220357112841623,0.05479835520677316,1.212609648181502,0.16259705392457252,2.39089984084337,0.410956473222603,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,17,20
0.45,1.2208185544189898,0.03739271551711826,1.212609648181502,0.16259705392457252,2.3937893303747346,0.44070875132190507,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,17,20
0.46,1.2211032617612283,0.019449403267676274,1.212609648181502,0.16259705392457252,2.39666440863989,0.47152080125085394,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,18,20
0.47000000000000003,1.2212057947065773,0.0009556868860416123,1.212609648181502,0.16259705392457252,2.399525147514713,0.5034303719282774,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,18,20
0.48,1.2211205844021877,-0.01810144118685607,1.212609648181502,0.16259705392457252,2.402371618516601,0.5364765568840155,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,18,20
0.49,1.2208419305155291,-0.037735270260898734,1.212609648181502,0.16259705392457252,2.4052038928062602,0.5706998421537699,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,18,20
0.5,1.220363998387564,-0.057959377279267935,1.212609648181502,0.16259705392457252,2.408022041189484,0.6061421558799605,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,19,19
0.51,1.2196808161264956,-0.07878763282168368,1.212609648181502,0.16259705392457252,2.4108261341189237,0.6428469196793574,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,19,19
0.52,1.2187862716408693,-0.10023420723085259,1.212609648181502,0.16259705392457252,2.4136162416958493,0.6808591018404209,2.3611962532580146,0.16428978459824295,0.562221432483212,1.4851115626462787,19,18
0.53,1.2176741096107833,-0.12231357686463405,1.2176741096107833,-0.12231357686463405,2.4163924336719025,0.7202252724155226,2.3611962532580146,0.16428978459824295,1.7069284170693195,1.4851115626462787,20,17
0.54,1.2163957394539298,-0.13342041185524434,1.2176741096107833,-0.12231357686463405,2.41915477945084,0.7609936602755435,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,20,16
0.55,1.2150047509814577,-0.1448384128446888,1.2176741096107833,-0.12231357686463405,2.3890419878640614,0.7696873359600664,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,20,16
0.56,1.2134979968648762,-0.1565747380746192,1.2176741096107833,-0.12231357686463405,2.359079383170556,0.7786906791112551,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,20,15
0.5700000000000001,1.2118722574289387,-0.1686366991588737,1.2176741096107833,-0.12231357686463405,2.3292662163164595,0.7880147200393477,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,20,15
0.58,1.2101242391020395,-0.1810317642698932,1.2176741096107833,-0.12231357686463405,2.299601741983797,0.797670881952633,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,20,15
0.59,1.2082505728344226,-0.19376756139039264,1.2176741096107833,-0.12231357686463405,2.270085218571851,0.8076709949524217,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,21,14
0.6,1.2062478124835405,-0.20685188163161458,1.2176741096107833,-0.12231357686463405,2.2407159081786214,0.818027310526517,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,21,14
0.61,1.2041124331658934,-0.22029268261951893,1.2176741096107833,-0.12231357686463405,2.2114930765823786,0.8287525165589407,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,21,13
0.62,1.2018408295746597,-0.23409809195029047,1.2176741096107833,-0.12231357686463405,2.1824159932233074,0.8398597528743019,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,21,13
0.63,1.1994293142624186,-0.2482764107165733,1.2176741096107833,-0.12231357686463405,2.1534839311852436,0.851362627335857,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,22,13
0.64,1.196874115888253,-0.26283611710587085,1.2176741096107833,-0.12231357686463405,2.1246961671775026,0.863275232516977,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,22,12
0.65,1.1941713774284985,-0.27778587007257777,1.2176741096107833,-0.12231357686463405,2.0960519815167955,0.875612162966452,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,22,12
0.66,1.1913171543503998,-0.29313451308514177,1.2176741096107833,-0.12231357686463405,2.0675506581092384,0.8883885330887824,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,23,12
0.67,1.188307412747912,-0.3088910779498812,1.2176741096107833,-0.12231357686463405,2.0391914844324504,0.9016199956613646,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,23,11
0.68,1.1851380274388752,-0.32506478871301814,1.2176741096107833,-0.12231357686463405,2.01097375151774,0.9153227610112551,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,23,11
0.6900000000000001,1.1818047800227696,-0.3416650656425154,1.2176741096107833,-0.12231357686463405,1.9828967539323814,0.9295136168750082,2.41915477945084,0.7609936602755435,1.7069284170693195,-1.8092464547615998,24,11
0.7000000000000001,1.1783033568982482,-0.35870152929134064,1.2176741096107833,-0.12231357686463405,1.9549597897619797,0.9442099489659193,1.9549597897619797,0.9442099489659193,1.7069284170693195,-3.312400856862892,24,10
0.71,1.1746293472396203,-0.3761840046438111,1.2176741096107833,-0.12231357686463405,1.9121681320076733,0.944132071088644,1.9549597897619797,0.9442099489659193,1.7069284170693195,-3.312400856862892,25,10
0.72,1.1707782409314516,-0.3941225253467085,1.2176741096107833,-0.12231357686463405,1.8695898967159643,0.9440514192126782,1.9549597897619797,0.9442099489659193,1.7069284170693195,-3.312400856862892,25,10
0.73,1.1667454264604205,-0.41252733802688646,1.1667454264604205,-0.41252733802688646,1.8272240194469611,0.9439678945285909,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,25,10
0.74,1.1625822432981385,-0.42014185219748335,1.1667454264604205,-0.41252733802688646,1.785069441069643,0.9438813947073735,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,26,9
0.75,1.1583421842501025,-0.4279029633209002,1.1667454264604205,-0.41252733802688646,1.7431251077353822,0.9437918137750733,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,26,9
0.76,1.1540237689476003,-0.43581356021639767,1.1667454264604205,-0.41252733802688646,1.7013899708515978,0.9436990419829602,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,26,9
0.77,1.1496254878464915,-0.44387658933108776,1.1667454264604205,-0.41252733802688646,1.659862987055542,0.9436029656730708,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,26,9
0.78,1.1451458016451632,-0.45209505589675236,1.1667454264604205,-0.41252733802688646,1.6185431181882155,0.9435034671389612,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,27,8
0.79,1.1405831406908014,-0.46047202510995666,1.1667454264604205,-0.41252733802688646,1.577429331268415,0.9434004244815011,1.9549597897619797,0.9442099489659193,2.8168547785679663,-3.312400856862892,27,8
0.8,1.1359359043737423,-0.4690106233359283,1.1667454264604205,-0.41252733802688646,1.536520598466908,0.943293711459531,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,27,8
0.81,1.1312024605096649,-0.4777140393366806,1.1667454264604205,-0.41252733802688646,1.4916098336324397,0.9388919516988647,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,27,8
0.8200000000000001,1.1263811447093788,-0.48658552552386986,1.1667454264604205,-0.41252733802688646,1.4469230602610539,0.9343334018940997,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,28,8
0.8300000000000001,1.1214702597359567,-0.4956283992368851,1.1667454264604205,-0.41252733802688646,1.4024591612001986,0.9296124772066112,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,28,8
0.84,1.116468074848959,-0.504846044046679,1.1667454264604205,-0.41252733802688646,1.3582170248690966,0.9247233938666328,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,28,7
0.85,1.1113728251354886,-0.5142419110858599,1.1667454264604205,-0.41252733802688646,1.3141955452309548,0.919660162087358,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,29,7
0.86,1.106182710827811,-0.5238195204055742,1.1667454264604205,-0.41252733802688646,1.2703936217653151,0.9144165787266434,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,29,7
0.87,1.1008958966072704,-0.5335824623597195,1.1667454264604205,-0.41252733802688646,1.2268101594405412,0.9089862196873221,1.536520598466908,0.943293711459531,2.8168547785679663,-3.734059569321725,29,7
0.88,1.0955105108942227,-0.5435343990170393,1.1667454264604205,-0.41252733802688646,1.183444068686443,0.9033624320468183,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,29,7
0.89,1.0900246451237081,-0.5536790656016637,1.1667454264604205,-0.41252733802688646,1.1389404100678489,0.8961570520106996,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,30,7
0.9,1.0844363530065726,-0.5640202719626668,1.1667454264604205,-0.41252733802688646,1.0946587124789375,0.8886950173829999,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,30,6
0.91,1.078743649775746,-0.5745619040732295,1.1667454264604205,-0.41252733802688646,1.0505978688938997,0.880967186164401,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,30,6
0.92,1.072944511417378,-0.5853079255600017,1.1667454264604205,-0.41252733802688646,1.0067567778081932,0.8729640907188946,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,31,6
0.93,1.0670368738865272,-0.5962623792632757,1.1667454264604205,-0.41252733802688646,0.9631343432110059,0.8646759261746518,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,31,6
0.9400000000000001,1.0610186323070927,-0.6074293888285917,1.1667454264604205,-0.41252733802688646,0.9197294745578558,0.8560925384117316,1.183444068686443,0.9033624320468183,2.8168547785679663,-3.8697838372337254,31,6
0.9500000000000001,1.0548876401556675,-0.6188131603304072,1.1667454264604205,-0.41252733802688646,0.8765410867433276,0.8472034116219134,0.8765410867433276,0.8472034116219134,2.8168547785679663,-3.8672111846009174,32,6
0.96,1.0486417084289943,-0.6304179839284821,1.1667454264604205,-0.41252733802688646,0.8335937623925089,0.8380238374632991,0.8765410867433276,0.8472034116219134,2.8168547785679663,-3.8672111846009174,32,6
0.97,1.04227860479469,-0.6422482355576339,1.1667454264604205,-0.41252733802688646,0.790860636888053,0.8285172882048628,0.8765410867433276,0.8472034116219134,2.8168547785679663,-3.8672111846009174,32,6
0.98,1.035796052724904,-0.65430837865154,1.035796052724904,-0.65430837865154,0.7483406419178711,0.818672117040984,0.8765410867433276,0.8472034116219134,3.653029567331064,-3.8672111846009174,32,5
0.99,1.0292339598903222,-0.6581148109722373,1.035796052724904,-0.65430837865154,0.7060327144980577,0.8084762623085157,0.8765410867433276,0.8472034116219134,3.653029567331064,-3.8672111846009174,32,5
1.0,1.0226338898826044,-0.6619035520491049,1.035796052724904,-0.65430837865154,0.6639357969463167,0.7979172327096195,0.8765410867433276,0.8472034116219134,3.653029567331064,-3.8672111846009174,32,5
1.01,1.0159960261231757,-0.6656732938834292,1.035796052724904,-0.65430837865154,0.622048836855519,0.78698209200824,0.622048836855519,0.78698209200824,3.653029567331064,-3.788349465295367,32,5
1.02,1.0093205652926616,-0.6694226924993861,1.035796052724904,-0.65430837865154,0.5811574360449681,0.7764600235594978,0.622048836855519,0.78698209200824,3.653029567331064,-3.788349465295367,32,5
1.03,1.0026077176947579,-0.6731503671212391,1.035796052724904,-0.65430837865154,0.5404699802068264,0.7655631605590789,0.622048836855519,0.78698209200824,3.653029567331064,-3.788349465295367,32,5
1.04,0.995857707628419,-0.6768548993329517,1.035796052724904,-0.65430837865154,0.4999854521699785,0.7542781528794249,0.622048836855519,0.78698209200824,3.653029567331064,-3.788349465295367,32,5
1.05,0.9890707737685361,-0.6805348322198475,1.035796052724904,-0.65430837865154,0.4597028398364279,0.7425911748633709,0.622048836855519,0.78698209200824,3.653029567331064,-3.788349465295367,32,5
1.06,0.9822471695552933,-0.6841886694919465,1.035796052724904,-0.65430837865154,0.41962113615599494,0.7304879083858492,0.41962113615599494,0.7304879083858492,3.653029567331064,-3.6773284106552886,32,5
1.07,0.9753871635923819,-0.6878148745885972,1.035796052724904,-0.65430837865154,0.38084677880561196,0.7190833931465688,0.41962113615599494,0.7304879083858492,3.653029567331064,-3.6773284106552886,32,4
1.08,0.9684910400542633,-0.6914118697640177,1.035796052724904,-0.65430837865154,0.3422658077194131,0.7072726507289517,0.41962113615599494,0.7304879083858492,3.653029567331064,-3.6773284106552886,32,4
1.09,0.9615590991026751,-0.6949780351533469,1.035796052724904,-0.65430837865154,0.30387725838761076,0.6950412113798382,0.41962113615599494,0.7304879083858492,3.653029567331064,-3.6773284106552886,32,4
1.1,0.9545916573125742,-0.6985117078188069,1.035796052724904,-0.65430837865154,0.2656801711108888,0.6823740899355601,0.41962113615599494,0.7304879083858492,3.653029567331064,-3.6773284106552886,32,4
1.11,0.9475890481077205,-0.7020111807755594,1.035796052724904,-0.65430837865154,0.22767359097641066,0.6692557674630933,0.22767359097641066,0.6692557674630933,3.653029567331064,-3.5289902780989304,32,4
1.12,0.9405516222061044,-0.7054747019968388,1.035796052724904,-0.65430837865154,0.19133624696519455,0.6571798181889438,0.22767359097641066,0.6692557674630933,3.653029567331064,-3.5289902780989304,32,4
1.1300000000000001,0.93347974807543,-0.7089004733979324,1.035796052724904,-0.65430837865154,0.15518013466712338,0.6446737253535424,0.22767359097641066,0.6692557674630933,3.653029567331064,-3.5289902780989304,32,4
1.1400000000000001,0.9263738123988636,-0.7122866497985676,1.035796052724904,-0.65430837865154,0.11920435019296849,0.6317221673056397,0.22767359097641066,0.6692557674630933,3.653029567331064,-3.5289902780989304,31,4
1.1500000000000001,0.9192342205512712,-0.7156313378632628,1.035796052724904,-0.65430837865154,0.08340799416162908,0.6183092766389913,0.08340799416162908,0.6183092766389913,3.653029567331064,-3.389821911497269,31,4
1.16,0.912061397086162,-0.7189325950191823,1.035796052724904,-0.65430837865154,0.04917838200658755,0.6058349454442715,0.08340799416162908,0.6183092766389913,3.653029567331064,-3.389821911497269,31,4
1.17,0.9048557862335685,-0.7221884283510327,1.035796052724904,-0.65430837865154,0.015119489297888325,0.5929162803820838,0.08340799416162908,0.6183092766389913,3.653029567331064,-3.389821911497269,31,4
1.18,0.897617852409096,-0.7253967934725244,1.035796052724904,-0.65430837865154,-0.018769535423995145,0.5795374543445295,0.08340799416162908,0.6183092766389913,3.653029567331064,-3.389821911497269,31,4
1.19,0.890348080734374,-0.7285555933739136,1.035796052724904,-0.65430837865154,-0.052489539371953525,0.5656820764644233,-0.052489539371953525,0.5656820764644233,3.653029567331064,-3.2326725341511167,30,4
1.2,0.883046977569156,-0.7316626772451318,1.035796052724904,-0.65430837865154,-0.08447379386361281,0.552932490534903,-0.052489539371953525,0.5656820764644233,3.653029567331064,-3.2326725341511167,30,4
1.21,0.8757150710553114,-0.734715839273996,1.035796052724904,-0.65430837865154,-0.11629852758145334,0.5397287662041932,-0.052489539371953525,0.5656820764644233,3.653029567331064,-3.2326725341511167,30,4
1.22,0.8683529116729622,-0.7377128174189872,1.035796052724904,-0.65430837865154,-0.147964536131866,0.5260547271283266,-0.052489539371953525,0.5656820764644233,3.653029567331064,-3.2326725341511167,30,4
1.23,0.8609610728090206,-0.7406512921560694,1.035796052724904,-0.65430837865154,-0.179472611153172,0.5118936207643106,-0.179472611153172,0.5118936207643106,3.653029567331064,-3.0599041500669166,29,4
1.24,0.8535401513383911,-0.7435288851990147,1.035796052724904,-0.65430837865154,-0.20910016841436252,0.49898637190127865,-0.179472611153172,0.5118936207643106,3.653029567331064,-3.0599041500669166,29,4
1.25,0.8460907682181048,-0.746343158192687,1.035796052724904,-0.65430837865154,-0.23857995887792777,0.48561936870623806,-0.179472611153172,0.5118936207643106,3.653029567331064,-3.0599041500669166,29,4
1.26,0.8386135690946569,-0.7490916113787257,1.035796052724904,-0.65430837865154,-0.2679127195275579,0.47177623479658054,-0.179472611153172,0.5118936207643106,3.653029567331064,-3.0599041500669166,29,5
1.27,0.8311092249248287,-0.7517716822330597,1.035796052724904,-0.65430837865154,-0.29709918367125293,0.4574400104653252,-0.29709918367125293,0.4574400104653252,3.653029567331064,-2.8738539681432336,28,5
1.28,0.8235784326102776,-0.7543807440746715,1.035796052724904,-0.65430837865154,-0.32428422254474126,0.44448657560002025,-0.29709918367125293,0.4574400104653252,3.653029567331064,-2.8738539681432336,28,5
1.29,0.8160219156461856,-0.7569161046450166,1.035796052724904,-0.65430837865154,-0.3513336766279534,0.431071741264006,-0.29709918367125293,0.4574400104653252,3.653029567331064,-2.8738539681432336,28,5
1.3,0.808440424784263,-0.7593750046574946,0.808440424784263,-0.7593750046574946,-0.37824822214708276,0.4171790724750723,-0.29709918367125293,0.4574400104653252,3.8459404434142415,-2.8738539681432336,28,5
1.31,0.8008444812750959,-0.759796344641944,0.808440424784263,-0.7593750046574946,-0.40502853195565924,0.40279154883932705,-0.29709918367125293,0.4574400104653252,3.8459404434142415,-2.8738539681432336,27,5
1.32,0.7932450276357059,-0.7600762578638652,0.808440424784263,-0.7593750046574946,-0.4316752755513705,0.3878915436989169,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,27,6
1.33,0.7856434998679118,-0.7602103804073524,0.808440424784263,-0.7593750046574946,-0.4556595006205204,0.3750416514386297,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,27,6
1.34,0.7780413781273998,-0.7601942450550646,0.808440424784263,-0.7593750046574946,-0.47952410488864555,0.36173404788020275,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,27,6
1.35,0.7704401877678965,-0.7600232790491985,0.808440424784263,-0.7593750046574946,-0.5032696849618901,0.3479524294135977,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,26,6
1.36,0.7628415004079642,-0.7596928018057014,0.808440424784263,-0.7593750046574946,-0.5268968344708378,0.3336799116965521,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,26,7
1.37,0.7552469350208926,-0.7591980225807617,0.808440424784263,-0.7593750046574946,-0.550406144085353,0.3188990089689814,-0.4316752755513705,0.3878915436989169,3.8459404434142415,-2.6202592040260937,26,7
1.3800000000000001,0.7476581590481678,-0.7585340380886005,0.808440424784263,-0.7593750046574946,-0.573798201529347,0.30359161263056356,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,26,7
1.3900000000000001,0.7400768895370117,-0.7576958300695623,0.808440424784263,-0.7593750046574946,-0.593793795515861,0.2910851883378976,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,26,8
1.4000000000000001,0.7325048943024924,-0.7566782628074862,0.808440424784263,-0.7593750046574946,-0.6136896619121469,0.27813328702627055,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,26,8
1.41,0.7249439931147199,-0.7554760805953171,0.808440424784263,-0.7593750046574946,-0.6334862981073925,0.2647200408688937,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,25,8
1.42,0.7173960589116478,-0.7540839051478944,0.808440424784263,-0.7593750046574946,-0.6531841990100681,0.25082901682929015,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,25,9
1.43,0.709863019038017,-0.7524962329608353,0.808440424784263,-0.7593750046574946,-0.6727838570602982,0.23644319652860757,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,25,9
1.44,0.7023468565109835,-0.7507074326144074,0.808440424784263,-0.7593750046574946,-0.6922857622421733,0.22154495539580785,-0.573798201529347,0.30359161263056356,3.8459404434142415,-2.2914589828560663,25,9
1.45,0.6948496113129885,-0.7487117420212615,0.808440424784263,-0.7593750046574946,-0.7116904020959989,0.2061160410751894,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,25,10
1.46,0.6873733817124354,-0.7465032656168755,0.808440424784263,-0.7593750046574946,-0.7269367970267051,0.1942812695087571,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,25,10
1.47,0.6799203256127548,-0.7440759714915343,0.808440424784263,-0.7593750046574946,-0.7421071508942086,0.18202494509603354,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,11
1.48,0.6724926619304467,-0.7414236884626458,0.808440424784263,-0.7593750046574946,-0.7572018429516588,0.16933205218578976,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,11
1.49,0.6650926720027026,-0.7385401030861746,0.808440424784263,-0.7593750046574946,-0.772221250560688,0.15618704027147834,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,12
1.5,0.6577227010252237,-0.7354187566059404,0.808440424784263,-0.7593750046574946,-0.7871657492008458,0.14257380493976463,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,12
1.51,0.6503851595208611,-0.7320530418395131,0.808440424784263,-0.7593750046574946,-0.8020357124789855,0.1284756681404473,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,12
1.52,0.6430825248397205,-0.7284361999994041,0.808440424784263,-0.7593750046574946,-0.8168315121386047,0.11387535775359642,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,13
1.53,0.6358173426913837,-0.7245613174482267,0.808440424784263,-0.7593750046574946,-0.831553518069138,0.09875498642887581,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,14
1.54,0.6285922287099142,-0.7204213223864772,0.808440424784263,-0.7593750046574946,-0.8462020983152048,0.08309602967112534,-0.7116904020959989,0.2061160410751894,3.8459404434142415,-1.8842963238179573,24,14
1.55,0.6214098700523275,-0.716008981471554,0.808440424784263,-0.7593750046574946,-0.8607776190858097,0.06687930314535463,-0.8607776190858097,0.06687930314535463,3.8459404434142415,-1.25385483107266,23,15
1.56,0.614273027031222,-0.7113168963666096,0.808440424784263,-0.7593750046574946,-0.8689917642724347,0.05650097950352409,-0.8607776190858097,0.06687930314535463,3.8459404434142415,-1.25385483107266,23,15
1.57,0.6071845347822762,-0.7063375002177958,0.808440424784263,-0.7593750046574946,-0.877164941588548,0.045752981479185426,-0.8607776190858097,0.06687930314535463,3.8459404434142415,-1.25385483107266,23,16
1.58,0.6001473049673397,-0.7010630540584415,0.6001473049673397,-0.7010630540584415,-0.8852973553605128,0.034622141324463465,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,23,16
1.59,0.5931420284030734,-0.6999678014213805,0.6001473049673397,-0.7010630540584415,-0.8933892088956192,0.023094822258213982,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,23,16
1.6,0.5861485772614253,-0.6986970816094743,0.6001473049673397,-0.7010630540584415,-0.9014407044871668,0.011156901759126724,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,23,17
1.61,0.5791687315458617,-0.697245808843812,0.6001473049673397,-0.7010630540584415,-0.9094520434195215,-0.0012062457362688357,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,23,17
1.62,0.5722043227067379,-0.6956087791177604,0.6001473049673397,-0.7010630540584415,-0.9174234259731477,-0.014009766751892267,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,23,18
1.6300000000000001,0.565257234836254,-0.6937806676529528,0.6001473049673397,-0.7010630540584415,-0.9253550514296157,-0.027269347328647806,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,18
1.6400000000000001,0.5583294058891142,-0.6917560263023212,0.6001473049673397,-0.7010630540584415,-0.933247118076583,-0.04100123224194108,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,19
1.6500000000000001,0.5514228289294252,-0.6895292808990868,0.6001473049673397,-0.7010630540584415,-0.9410998232127519,-0.05522224490372098,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,19
1.6600000000000001,0.5445395534043793,-0.6870947285505989,0.6001473049673397,-0.7010630540584415,-0.9489133631528016,-0.06994980797342941,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,20
1.67,0.5376816864452805,-0.6844465348758968,0.6001473049673397,-0.7010630540584415,-0.9566879332322962,-0.08520196470311002,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,20
1.68,0.5308513941964796,-0.6815787311858361,0.6001473049673397,-0.7010630540584415,-0.9644237278125678,-0.10099740104282669,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,20
1.69,0.5240509031728023,-0.678485211604607,0.6001473049673397,-0.7010630540584415,-0.9721209402855756,-0.11735546853347371,-0.8607776190858097,0.06687930314535463,3.4043995212011056,-1.25385483107266,22,20
1.7,0.5172825016460582,-0.6751597301314415,0.6001473049673397,-0.7010630540584415,-0.9797797630787408,-0.1342962080150247,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.71,0.5105485410612375,-0.6715958976412866,0.6001473049673397,-0.7010630540584415,-0.9773333340295944,-0.14156944020686976,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.72,0.5038514374830125,-0.6677871788231914,0.6001473049673397,-0.7010630540584415,-0.9748991064921361,-0.1491017438742392,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.73,0.49719367307317086,-0.6637268890551352,0.6001473049673397,-0.7010630540584415,-0.9724770196115915,-0.1569023471055069,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.74,0.4905777975996235,-0.6594081912139936,0.6001473049673397,-0.7010630540584415,-0.9700670128366983,-0.16498080669221596,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.75,0.48400642997764415,-0.6548240924193155,0.6001473049673397,-0.7010630540584415,-0.9676690259181923,-0.17334701983743772,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.76,0.47748225984400644,-0.649967440709557,0.6001473049673397,-0.7010630540584415,-0.965282998907301,-0.18201123628118118,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.77,0.47100804916470296,-0.644830921649389,0.6001473049673397,-0.7010630540584415,-0.9629088721542453,-0.19098407085770744,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.78,0.4645866338769412,-0.6394070548666688,0.6001473049673397,-0.7010630540584415,-0.9605465863067479,-0.2002765165001341,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.79,0.45822092556612815,-0.6336881905176366,0.6001473049673397,-0.7010630540584415,-0.95819608230855,-0.20989995770826161,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.8,0.4519139131785673,-0.6276665056788688,0.6001473049673397,-0.7010630540584415,-0.9558573013979342,-0.21986618449612175,-0.9797797630787408,-0.1342962080150247,3.4043995212011056,-0.2446306659770422,21,20
1.81,0.4456686647706092,-0.6213340006644897,0.4456686647706092,-0.6213340006644897,-0.9535301851062563,-0.23018740683633568,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,21,20
1.82,0.43946442146731834,-0.6194880083194427,0.4456686647706092,-0.6213340006644897,-0.9512146752564828,-0.24087626961897798,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,19
1.83,0.43327954359404824,-0.6174600248470423,0.4456686647706092,-0.6213340006644897,-0.9489107139617371,-0.2519458681432733,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,19
1.84,0.4271158766187128,-0.6152449195301224,0.4456686647706092,-0.6213340006644897,-0.9466182436238522,-0.26340976416110484,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,18
1.85,0.42097531790568127,-0.6128374433888892,0.4456686647706092,-0.6213340006644897,-0.9443372069319305,-0.27528200249199053,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,17
1.86,0.41485981791104243,-0.6102322266449784,0.4456686647706092,-0.6213340006644897,-0.9420675468609113,-0.28757712822988185,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,17
1.87,0.40877138140349123,-0.6074237761328054,0.4456686647706092,-0.6213340006644897,-0.9398092066701454,-0.3003102045628669,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,16
1.8800000000000001,0.40271206871136944,-0.6044064726571319,0.4456686647706092,-0.6213340006644897,-0.9375621299019762,-0.3134968312276081,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,15
1.8900000000000001,0.3966839969964047,-0.6011745682957452,0.4456686647706092,-0.6213340006644897,-0.9353262603803282,-0.3271531636211247,-0.9797797630787408,-0.1342962080150247,2.931004667428568,-0.2446306659770422,20,14
1.9000000000000001,0.39068934155470164,-0.5977221836461273,0.4456686647706092,-0.6213340006644897,-0.9331015422093032,-0.3412959325933341,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,14
1.9100000000000001,0.38473033714555105,-0.5940433050149663,0.4456686647706092,-0.6213340006644897,-0.9188086403037413,-0.34361855306251327,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,13
1.92,0.3788092793486352,-0.5901317815493414,0.4456686647706092,-0.6213340006644897,-0.9045870239356518,-0.3460239049358553,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,13
1.93,0.3729285259502171,-0.5859813223083861,0.4456686647706092,-0.6213340006644897,-0.8904363375699665,-0.34851493509397424,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,13
1.94,0.3670904983589168,-0.5815854932742117,0.4456686647706092,-0.6213340006644897,-0.8763562274448408,-0.35109469538494437,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,12
1.95,0.3612976830516866,-0.5769377143008492,0.4456686647706092,-0.6213340006644897,-0.8623463415628093,-0.35376634636322546,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,12
1.96,0.35555263305061247,-0.5720312559999401,0.4456686647706092,-0.6213340006644897,-0.8484063296819867,-0.35653316116176864,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,12
1.97,0.34985796943118,-0.5668592365618839,0.4456686647706092,-0.6213340006644897,-0.8345358433073112,-0.359398529502046,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,12
1.98,0.34421638286265765,-0.5614146185111193,0.4456686647706092,-0.6213340006644897,-0.8207345356818327,-0.3623659618469166,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,11
1.99,0.3386306351812613,-0.5556902053941946,0.4456686647706092,-0.6213340006644897,-0.8070020617780438,-0.3654390937014174,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,11
2.0,0.33310356099678073,-0.5496786383992514,0.4456686647706092,-0.6213340006644897,-0.7933380782892542,-0.3686216900667473,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,11
2.0100000000000002,0.32763806933335987,-0.5433723929055199,0.4456686647706092,-0.6213340006644897,-0.7797422436210083,-0.37191765005290156,-0.9331015422093032,-0.3412959325933341,2.931004667428568,0.9663195468603278,19,10
2.02,0.32223714530513764,-0.5367637749613945,0.32223714530513764,-0.5367637749613945,-0.7662142178825455,-0.37533101165560806,-0.9331015422093032,-0.3412959325933341,2.4692922451507155,0.9663195468603278,19,10
2.0300000000000002,0.31688053399681354,-0.5345318403589338,0.32223714530513764,-0.5367637749613945,-0.752753662878303,-0.3788659567034166,-0.9331015422093032,-0.3412959325933341,2.4692922451507155,0.9663195468603278,18,10
2.04,0.3115471202991393,-0.5321234092450944,0.32223714530513764,-0.5367637749613945,-0.7393602420994609,-0.3825268159810032,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,9
2.05,0.3062386935163003,-0.5295335954801514,0.32223714530513764,-0.5367637749613945,-0.7217509991188586,-0.38194872027659815,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,9
2.06,0.3009570923718605,-0.5267574009450277,0.32223714530513764,-0.5367637749613945,-0.7042295818547307,-0.38135003288706826,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,9
2.07,0.29570420614049425,-0.5237897131457719,0.32223714530513764,-0.5367637749613945,-0.6867955522782259,-0.38073002033957665,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,9
2.08,0.29048197580392093,-0.5206253027683053,0.32223714530513764,-0.5367637749613945,-0.6694484745451522,-0.3800879230350904,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,9
2.09,0.28529239523154554,-0.5172588211824155,0.32223714530513764,-0.5367637749613945,-0.6521879149850813,-0.37942295431776935,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,8
2.1,0.280137512386317,-0.5136847978939613,0.32223714530513764,-0.5367637749613945,-0.6350134420905066,-0.37873429951120624,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,8
2.11,0.27501943055632827,-0.5098976379442265,0.32223714530513764,-0.5367637749613945,-0.6179246265060556,-0.3780211149203386,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,18,8
2.12,0.26994030961269116,-0.5058916192553429,0.32223714530513764,-0.5367637749613945,-0.6009210410177568,-0.37728252679780794,-0.7393602420994609,-0.3825268159810032,2.4692922451507155,1.3956532291972454,17,8
2.13,0.26490236729423183,-0.5016608899206771,0.32223714530513764,-0.5367637749613945,-0.5840022605423587,-0.37651763027350194,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,8
2.14,0.25990788051956176,-0.49719946543905735,0.32223714530513764,-0.5367637749613945,-0.5659240390408846,-0.3744564749721316,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,8
2.15,0.2549591867270924,-0.4925012258916892,0.32223714530513764,-0.5367637749613945,-0.5479359822760603,-0.3723219016179443,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,7
2.16,0.2500586852435721,-0.4875599130605901,0.32223714530513764,-0.5367637749613945,-0.5300376405532223,-0.3701112950705497,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,7
2.17,0.24520883868173607,-0.4823691274873454,0.32223714530513764,-0.5367637749613945,-0.5122285664205495,-0.3678219470386361,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,7
2.18,0.2404121743676723,-0.4769223254709657,0.32223714530513764,-0.5367637749613945,-0.494508314657877,-0.3654510527619481,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,7
2.19,0.23567128579851854,-0.47121281600360093,0.32223714530513764,-0.5367637749613945,-0.47687644226556564,-0.36299570757507715,-0.5840022605423587,-0.37651763027350194,2.4692922451507155,1.520346744433811,17,7
2.2,0.23098883413111848,-0.4652337576428404,0.23098883413111848,-0.4652337576428404,-0.4593325084534275,-0.360452903348854,-0.5840022605423587,-0.37651763027350194,2.0919238647024803,1.520346744433811,17,7
2.21,0.22634849149295352,-0.46280888702947803,0.23098883413111848,-0.4652337576428404,-0.441876074629706,-0.3578195248049848,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,17,6
2.22,0.2217332326702412,-0.4602162057539788,0.23098883413111848,-0.4652337576428404,-0.4241088462778237,-0.35468643007088907,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,17,6
2.23,0.21714475860516627,-0.4574511296080074,0.23098883413111848,-0.4652337576428404,-0.40643023159101976,-0.3514417349568921,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,17,6
2.24,0.21258481660325645,-0.45450896977428423,0.23098883413111848,-0.4652337576428404,-0.38883978861056645,-0.34808146427365205,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,17,6
2.25,0.2080552013906045,-0.45138493059273,0.23098883413111848,-0.4652337576428404,-0.3713370775819955,-0.3446015012361593,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,16,6
2.2600000000000002,0.20355775619365973,-0.44807410728027125,0.23098883413111848,-0.4652337576428404,-0.3539216609441046,-0.3409975824201195,-0.441876074629706,-0.3578195248049848,2.0919238647024803,1.560232100760637,16,6
2.27,0.19909437384205736,-0.44457148360335835,0.23098883413111848,-0.4652337576428404,-0.3365931033180183,-0.3372652925386835,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,6
2.2800000000000002,0.1946669978949629,-0.4408719295022293,0.23098883413111848,-0.4652337576428404,-0.31943203022786903,-0.3334827593852218,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,6
2.29,0.1902776237914194,-0.43697019866593084,0.23098883413111848,-0.4652337576428404,-0.3023565476166104,-0.32956549294957704,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,5
2.3000000000000003,0.18592830002519517,-0.4328609260570907,0.23098883413111848,-0.4652337576428404,-0.28536622860358996,-0.32550869405178395,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,5
2.31,0.18162112934463892,-0.4285386253854123,0.23098883413111848,-0.4652337576428404,-0.2684606484372133,-0.32130739256578317,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,5
2.32,0.1773582699780611,-0.42399768652884423,0.23098883413111848,-0.4652337576428404,-0.2516393844843253,-0.31695644133034623,-0.3365931033180183,-0.3372652925386835,2.0919238647024803,1.5521059465060767,16,5
2.33,0.1731419368851694,-0.41923237290135323,0.23098883413111848,-0.4652337576428404,-0.23490201621964463,-0.3124505098431083,-0.23490201621964463,-0.3124505098431083,2.0919238647024803,1.5163717774975083,16,5
2.34,0.16897440303509842,-0.4142368187662103,0.23098883413111848,-0.4652337576428404,-0.218604575058883,-0.3081477464798403,-0.23490201621964463,-0.3124505098431083,2.0919238647024803,1.5163717774975083,16,5
2.35,0.16485800071158305,-0.4090050264936749,0.23098883413111848,-0.4652337576428404,-0.2023884170315428,-0.30369171930978717,-0.23490201621964463,-0.3124505098431083,2.0919238647024803,1.5163717774975083,16,5
2.36,0.1607951228458384,-0.4035308637619414,0.23098883413111848,-0.4652337576428404,-0.1862531367397635,-0.2990769690983857,-0.23490201621964463,-0.3124505098431083,2.0919238647024803,1.5163717774975083,16,5
2.37,0.1567882243777185,-0.39780806070018826,0.1567882243777185,-0.39780806070018826,-0.17019833080759753,-0.2942978421539295,-0.23490201621964463,-0.3124505098431083,1.7480204671784716,1.5163717774975083,16,5
2.38,0.15282245551614265,-0.39532122985201273,0.1567882243777185,-0.39780806070018826,-0.15422359787092615,-0.2893484834010338,-0.15422359787092615,-0.2893484834010338,1.7480204671784716,1.468830376713741,16,4
2.39,0.14888233132712855,-0.3926784031255289,0.1567882243777185,-0.39780806070018826,-0.13880276604621147,-0.2847066608528073,-0.15422359787092615,-0.2893484834010338,1.7480204671784716,1.468830376713741,15,4
2.4,0.14496943276232757,-0.3898753663070267,0.1567882243777185,-0.39780806070018826,-0.12345884528491548,-0.27989949725881585,-0.15422359787092615,-0.2893484834010338,1.7480204671784716,1.468830376713741,15,4
2.41,0.14108538339297044,-0.3869078093680145,0.1567882243777185,-0.39780806070018826,-0.1081914519947817,-0.27492110319499574,-0.15422359787092615,-0.2893484834010338,1.7480204671784716,1.468830376713741,15,4
2.42,0.1372318503781963,-0.383771324422281,0.1567882243777185,-0.39780806070018826,-0.0930002044967117,-0.2697653794568526,-0.0930002044967117,-0.2697653794568526,1.7480204671784716,1.4212211948625062,15,4
2.43,0.13341054545402206,-0.38046140364060815,0.1567882243777185,-0.39780806070018826,-0.07835962661301726,-0.26491053104447154,-0.0930002044967117,-0.2697653794568526,1.7480204671784716,1.4212211948625062,15,4
2.44,0.12962322594338016,-0.376973437122269,0.1567882243777185,-0.39780806070018826,-0.06379206829317632,-0.2598827536359486,-0.0930002044967117,-0.2697653794568526,1.7480204671784716,1.4212211948625062,15,4
2.45,0.12587169578766122,-0.37330271072242616,0.1567882243777185,-0.39780806070018826,-0.04929716535370189,-0.2546758875255285,-0.0930002044967117,-0.2697653794568526,1.7480204671784716,1.4212211948625062,15,4
2.46,0.12215780660020668,-0.3694444038345294,0.1567882243777185,-0.39780806070018826,-0.034874555427464184,-0.24928355359963061,-0.034874555427464184,-0.24928355359963061,1.7480204671784716,1.3654014968308512,15,4
2.47,0.1184834587422066,-0.36539358712679176,0.1567882243777185,-0.39780806070018826,-0.021080681797760854,-0.24426722588733482,-0.034874555427464184,-0.24928355359963061,1.7480204671784716,1.3654014968308512,15,4
2.48,0.11485060242146615,-0.36114522023180534,0.1567882243777185,-0.39780806070018826,-0.007355604812854794,-0.23907221730966047,-0.034874555427464184,-0.24928355359963061,1.7480204671784716,1.3654014968308512,15,4
2.49,0.11126123881451432,-0.356694149388339,0.1567882243777185,-0.39780806070018826,0.006301018649024027,-0.23369216328010448,-0.034874555427464184,-0.24928355359963061,1.7480204671784716,1.3654014968308512,15,4
2.5,0.10771742121253773,-0.35203510503433966,0.1567882243777185,-0.39780806070018826,0.019889529998333266,-0.22812047250651593,0.019889529998333266,-0.22812047250651593,1.7480204671784716,1.3023243495992405,15,4
2.5100000000000002,0.10422125619163272,-0.3471626993501412,0.1567882243777185,-0.39780806070018826,0.03278107173763281,-0.22299225877105108,0.019889529998333266,-0.22812047250651593,1.7480204671784716,1.3023243495992405,15,4
2.52,0.10077490480787851,-0.34207142375086186,0.1567882243777185,-0.39780806070018826,0.045608317192818375,-0.21768137880629398,0.019889529998333266,-0.22812047250651593,1.7480204671784716,1.3023243495992405,14,4
2.5300000000000002,0.09738058381774485,-0.33675564632695265,0.09738058381774485,-0.33675564632695265,0.05837158704020893,-0.21218132606765722,0.019889529998333266,-0.22812047250651593,1.4444031691255554,1.3023243495992405,14,4
2.54,0.09402523336086831,-0.33429168094655726,0.09738058381774485,-0.33675564632695265,0.07107120035675728,-0.206485362248379,0.07107120035675728,-0.206485362248379,1.4444031691255554,1.2329403352138324,14,4
2.5500000000000003,0.09069523383114583,-0.33168480663699534,0.09738058381774485,-0.33675564632695265,0.08301536615693443,-0.20129263423911986,0.07107120035675728,-0.206485362248379,1.4444031691255554,1.2329403352138324,14,4
2.56,0.08739203336201595,-0.32893120044210983,0.09738058381774485,-0.33675564632695265,0.09489996068989445,-0.19591494201149523,0.07107120035675728,-0.206485362248379,1.4444031691255554,1.2329403352138324,14,4
2.57,0.08411711874818446,-0.3260269527700752,0.09738058381774485,-0.33675564632695265,0.10672528106603728,-0.1903456971668802,0.07107120035675728,-0.206485362248379,1.4444031691255554,1.2329403352138324,14,5
2.58,0.08087201632117438,-0.3229680655487051,0.09738058381774485,-0.33675564632695265,0.11849162291393119,-0.1845780766288467,0.11849162291393119,-0.1845780766288467,1.4444031691255554,1.1581902226429954,14,5
2.59,0.07765829284351332,-0.3197504503425447,0.09738058381774485,-0.33675564632695265,0.1294536448607935,-0.17936575059727028,0.11849162291393119,-0.1845780766288467,1.4444031691255554,1.1581902226429954,14,5
2.6,0.07447755642194417,-0.3163699264309662,0.09738058381774485,-0.33675564632695265,0.14036099396155158,-0.17396776226861654,0.11849162291393119,-0.1845780766288467,1.4444031691255554,1.1581902226429954,14,5
2.61,0.07133145744005329,-0.31282221884647027,0.09738058381774485,-0.33675564632695265,0.15121394289583656,-0.16837749837879817,0.11849162291393119,-0.1845780766288467,1.4444031691255554,1.1581902226429954,14,5
2.62,0.06822168951071796,-0.30910295637237944,0.09738058381774485,-0.33675564632695265,0.16201276298329587,-0.16258811010022045,0.11849162291393119,-0.1845780766288467,1.4444031691255554,1.1581902226429954,14,5
2.63,0.0651499904487835,-0.3052076694990935,0.09738058381774485,-0.33675564632695265,0.17275772419037608,-0.15659250465104335,0.17275772419037608,-0.15659250465104335,1.4444031691255554,1.0562627335973651,14,6
2.64,0.0621181432643886,-0.30113178833805987,0.09738058381774485,-0.33675564632695265,0.1824323641331003,-0.1514206586854047,0.17275772419037608,-0.15659250465104335,1.4444031691255554,1.0562627335973651,14,6
2.65,0.059127977177365905,-0.2968706404925946,0.09738058381774485,-0.33675564632695265,0.19205875201947337,-0.14606459231676486,0.17275772419037608,-0.15659250465104335,1.4444031691255554,1.0562627335973651,14,6
2.66,0.05618136865315388,-0.2924194488846722,0.09738058381774485,-0.33675564632695265,0.20163712850557716,-0.14051774364109437,0.17275772419037608,-0.15659250465104335,1.4444031691255554,1.0562627335973651,14,6
2.67,0.053280242460664755,-0.2877733295367847,0.053280242460664755,-0.2877733295367847,0.21116773304722658,-0.13477331702029413,0.17275772419037608,-0.15659250465104335,1.2043735606078034,1.0562627335973651,13,7
2.68,0.05041445055377728,-0.28536387138628544,0.053280242460664755,-0.2877733295367847,0.22065080390595584,-0.1288242747566218,0.17275772419037608,-0.15659250465104335,1.2043735606078034,1.0562627335973651,13,7
2.69,0.04757340683091676,-0.282823097922915,0.053280242460664755,-0.2877733295367847,0.23008657815497494,-0.12266332847056252,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,7
2.7,0.04475844179758704,-0.2801475258483454,0.053280242460664755,-0.2877733295367847,0.23815652590715453,-0.11762840390479994,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,8
2.71,0.04197092118451117,-0.27733359314991235,0.053280242460664755,-0.2877733295367847,0.24618622497039125,-0.11241413605643619,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,8
2.72,0.039212246743117386,-0.274377657426595,0.053280242460664755,-0.2877733295367847,0.25417587608414605,-0.10701413674376287,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,8
2.73,0.036483857057938184,-0.27127599418033543,0.053280242460664755,-0.2877733295367847,0.2621256789866962,-0.10142179023896589,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,9
2.74,0.03378722837627239,-0.26802479507198895,0.053280242460664755,-0.2877733295367847,0.2700358324201286,-0.09563024516296617,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,9
2.75,0.031123875455467687,-0.26462016614118217,0.053280242460664755,-0.2877733295367847,0.2779065341353083,-0.0896324060915558,0.23008657815497494,-0.12266332847056252,1.2043735606078034,0.9240561972963787,13,9
2.7600000000000002,0.028495352428187994,-0.26105812598934136,0.053280242460664755,-0.2877733295367847,0.28573798089682234,-0.08342092486254593,0.28573798089682234,-0.08342092486254593,1.2043735606078034,0.7602783232454803,13,10
2.77,0.02590325368603801,-0.2573346039251381,0.053280242460664755,-0.2877733295367847,0.2918966772837762,-0.07865496867661392,0.28573798089682234,-0.08342092486254593,1.2043735606078034,0.7602783232454803,13,10
2.7800000000000002,0.02334921478192435,-0.2534454380715842,0.053280242460664755,-0.2877733295367847,0.2980246573064135,-0.07371924982275027,0.28573798089682234,-0.08342092486254593,1.2043735606078034,0.7602783232454803,13,11
2.79,0.02083491335154079,-0.24938637343399256,0.053280242460664755,-0.2877733295367847,0.3041220741619332,-0.06860772137935123,0.28573798089682234,-0.08342092486254593,1.2043735606078034,0.7602783232454803,13,11
2.8000000000000003,0.01836207005437296,-0.24515305992800374,0.01836207005437296,-0.24515305992800374,0.3101890802834669,-0.06331412103434277,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,13,11
2.81,0.01592207627040908,-0.2428260936937843,0.01836207005437296,-0.24515305992800374,0.3162258273438891,-0.05783196341300324,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,13,12
2.82,0.013505950287886008,-0.24037896068118428,0.01836207005437296,-0.24515305992800374,0.3222324662596091,-0.052154532132504317,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,13,12
2.83,0.011114909530508279,-0.2378084981036388,0.01836207005437296,-0.24515305992800374,0.32820914719434396,-0.04627487157343565,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,13,13
2.84,0.008750203405047433,-0.23511147189274562,0.01836207005437296,-0.24515305992800374,0.3341560195628724,-0.04018577835823258,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,12,13
2.85,0.006413114021706866,-0.23228457518401632,0.01836207005437296,-0.24515305992800374,0.34007323203477025,-0.03387979252606661,0.28573798089682234,-0.08342092486254593,0.9989743097663879,0.7602783232454803,12,14
2.86,0.004104956929785353,-0.2293244267712915,0.01836207005437296,-0.24515305992800374,0.34596093253812704,-0.027349188393386785,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,15
2.87,0.0018270818689557898,-0.22622756952917916,0.01836207005437296,-0.24515305992800374,0.3492886425222058,-0.023167841658755947,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,15
2.88,-0.00041912646351783097,-0.22299046880286316,0.01836207005437296,-0.24515305992800374,0.352599755625096,-0.01883755596003781,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,15
2.89,-0.0026322476292955704,-0.2196095107646145,0.01836207005437296,-0.24515305992800374,0.3558943546233816,-0.014353026112938594,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,16
2.9,-0.00481082464887247,-0.21608100073632522,0.01836207005437296,-0.24515305992800374,0.3591725218808003,-0.009708757963269622,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,16
2.91,-0.0069533631845420125,-0.21240116147737095,0.01836207005437296,-0.24515305992800374,0.36243433935030234,-0.0048990616558670635,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,17
2.92,-0.009058330706061882,-0.20856613143709338,0.01836207005437296,-0.24515305992800374,0.36567988857609945,8.195533624840573e-05,0.34596093253812704,-0.027349188393386785,0.9989743097663879,0.506582580231176,12,17
2.93,-0.011124155638664616,-0.20457196297118033,-0.011124155638664616,-0.20457196297118033,0.3689092506957034,0.005240395431012263,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,18
2.94,-0.013158913491250587,-0.20236172324000745,-0.011124155638664616,-0.20457196297118033,0.3721225064419543,0.010582578413601555,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,18
2.95,-0.01517102936999246,-0.20004308690859718,-0.011124155638664616,-0.20457196297118033,0.37531973614503916,0.016115049179024503,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,19
2.96,-0.017159405208517026,-0.19761322355722602,-0.011124155638664616,-0.20457196297118033,0.3785010197344997,0.021844585750500033,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,19
2.97,-0.01912291431924553,-0.1950692391492549,-0.011124155638664616,-0.20457196297118033,0.38166643674123085,0.02777820758345082,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,20
2.98,-0.021060400750497296,-0.19240817468127608,-0.011124155638664616,-0.20457196297118033,0.3848160662994691,0.03392318416528337,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,20
2.99,-0.022970678629955697,-0.189627004805341,-0.011124155638664616,-0.20457196297118033,0.38794998714877044,0.040287043921491,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,20
3.0,-0.024852531494214385,-0.18672263642269846,-0.011124155638664616,-0.20457196297118033,0.3910682776359792,0.046877583438990914,0.34596093253812704,-0.027349188393386785,0.8071636962460567,0.506582580231176,12,20
3.0100000000000002,-0.026704711604116048,-0.183691907248461,-0.011124155638664616,-0.20457196297118033,0.3941710157171864,0.053702877017995254,0.3941710157171864,0.053702877017995254,0.8071636962460567,0.10024426581798784,12,20
3.02,-0.028525939245589937,-0.18053158434660577,-0.011124155638664616,-0.20457196297118033,0.3932050371283164,0.056635957524115516,0.3941710157171864,0.053702877017995254,0.8071636962460567,0.10024426581798784,12,20
3.0300000000000002,-0.030314902015688563,-0.17723836263470358,-0.011124155638664616,-0.20457196297118033,0.39224387633665436,0.05967351393235318,0.3941710157171864,0.053702877017995254,0.8071636962460567,0.10024426581798784,12,20
3.04,-0.032070254093517714,-0.1738088633577579,-0.011124155638664616,-0.20457196297118033,0.3912875093135415,0.06281926765918504,0.3941710157171864,0.053702877017995254,0.8071636962460567,0.10024426581798784,12,20
3.0500000000000003,-0.03379061549574776,-0.17023963253052285,-0.03379061549574776,-0.17023963253052285,0.3903359121501614,0.06607707267740291,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,12,20
3.06,-0.035482651572326024,-0.16815128420424746,-0.03379061549574776,-0.17023963253052285,0.3893890610569423,0.06945092023775036,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.0700000000000003,-0.037153317620393214,-0.16596519703941243,-0.03379061549574776,-0.17023963253052285,0.3884469323629625,0.07294494375874341,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.08,-0.038801623633919986,-0.16367883828224633,-0.03379061549574776,-0.17023963253052285,0.38750950251535854,0.07656342389066598,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.09,-0.04042655399641887,-0.16128961840308162,-0.03379061549574776,-0.17023963253052285,0.3865767480787362,0.08031079375994409,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.1,-0.04202706690718824,-0.15879488989301804,-0.03379061549574776,-0.17023963253052285,0.38564864573458496,0.08419164440032392,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.11,-0.04360209379539903,-0.15619194603571046,-0.03379061549574776,-0.17023963253052285,0.3847251722806947,0.08821073037750769,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.12,-0.045150538721772715,-0.15347801965377303,-0.03379061549574776,-0.17023963253052285,0.3838063046305759,0.09237297561413814,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,20
3.13,-0.04667127776759429,-0.15065028182928064,-0.03379061549574776,-0.17023963253052285,0.38289201981288246,0.09668347942226822,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,19
3.14,-0.048163158410798546,-0.14770584059783912,-0.03379061549574776,-0.17023963253052285,0.38198229497083724,0.10114752275070646,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,19
3.15,-0.049624998888862584,-0.14464173961568408,-0.03379061549574776,-0.17023963253052285,0.38107710736166084,0.10577057465489179,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,18
3.16,-0.05105558754823217,-0.14145495679925768,-0.03379061549574776,-0.17023963253052285,0.380176434356003,0.11055829899722448,0.3941710157171864,0.053702877017995254,0.6471679146263436,0.10024426581798784,11,17
3.17,-0.052453682180003874,-0.13814240293670135,-0.052453682180003874,-0.13814240293670135,0.37928025343737687,0.11551656138606184,0.3941710157171864,0.053702877017995254,0.5001159295668015,0.10024426581798784,11,17
3.18,-0.05382543589785146,-0.1361936704092765,-0.052453682180003874,-0.13814240293670135,0.378388542201596,0.12065143636187989,0.3941710157171864,0.053702877017995254,0.5001159295668015,0.10024426581798784,11,16
3.19,-0.055177269190179616,-0.13415793921135016,-0.052453682180003874,-0.13814240293670135,0.3775012783562145,0.12596921483940518,0.3941710157171864,0.053702877017995254,0.5001159295668015,0.10024426581798784,11,15
3.2,-0.05650830092988609,-0.13203297314947327,-0.052453682180003874,-0.13814240293670135,0.37661843971996933,0.1314764118148342,0.3941710157171864,0.053702877017995254,0.5001159295668015,0.10024426581798784,11,14
3.21,-0.057817627378851794,-0.12981648604514215,-0.052453682180003874,-0.13814240293670135,0.3757400042222262,0.13717977434758274,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,14
3.22,-0.059104321682816985,-0.12750614067668525,-0.052453682180003874,-0.13814240293670135,0.36999872996072986,0.1381204977995167,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,13
3.23,-0.06036743335556733,-0.12509954769928852,-0.052453682180003874,-0.13814240293670135,0.36428609017977576,0.13909472968433506,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,13
3.24,-0.061605987752209025,-0.12259426454271334,-0.052453682180003874,-0.13814240293670135,0.3586019420655148,0.14010366356755596,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,13
3.25,-0.06281898553130767,-0.11998779428625105,-0.052453682180003874,-0.13814240293670135,0.35294614351637893,0.14114853552932818,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,12
3.2600000000000002,-0.0640054021056609,-0.11727758451044952,-0.052453682180003874,-0.13814240293670135,0.3473185531395284,0.14223062567879607,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,12
3.27,-0.0651641870814702,-0.11446102612513731,-0.052453682180003874,-0.13814240293670135,0.3417190302473174,0.14335125972240603,0.3757400042222262,0.13717977434758274,0.5001159295668015,-0.3876955189944369,11,12
3.2800000000000002,-0.06629426368567234,-0.11153545217326163,-0.06629426368567234,-0.11153545217326163,0.33614743485377657,0.1445118105880757,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,12
3.29,-0.06740060208712721,-0.10971900178671044,-0.06629426368567234,-0.11153545217326163,0.33060362767111345,0.145713700107216,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,11
3.3000000000000003,-0.0684883896808904,-0.10782495637338207,-0.06629426368567234,-0.11153545217326163,0.32508747010623057,0.1469584007566664,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,11
3.31,-0.06955684065957436,-0.10585133735721713,-0.06629426368567234,-0.11153545217326163,0.3195988242572605,0.14824743746267788,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,11
3.3200000000000003,-0.07060514921026875,-0.10379612206121276,-0.06629426368567234,-0.11153545217326163,0.31413755291011825,0.14958238946915314,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,10
3.33,-0.07163248906888406,-0.10165724277500894,-0.06629426368567234,-0.11153545217326163,0.30870351953507125,0.15096489227243365,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,10
3.34,-0.0726380130650753,-0.09943258580322167,-0.06629426368567234,-0.11153545217326163,0.3032965882833259,0.15239663962500327,0.3757400042222262,0.13717977434758274,0.37984754500737417,-0.3876955189944369,11,10
3.35,-0.07362085265755094,-0.09711999049412977,-0.06629426368567234,-0.11153545217326163,0.2979166239836315,0.15387938561056363,0.2979166239836315,0.15387938561056363,0.37984754500737417,-0.560927178740274,11,10
3.36,-0.07458011745956898,-0.09471724824831425,-0.06629426368567234,-0.11153545217326163,0.2908354990235776,0.15365195795395856,0.2979166239836315,0.15387938561056363,0.37984754500737417,-0.560927178740274,11,9
3.37,-0.07551489475441722,-0.09222210150684101,-0.06629426368567234,-0.11153545217326163,0.2837896910202915,0.1534164293572188,0.2979166239836315,0.15387938561056363,0.37984754500737417,-0.560927178740274,11,9
3.38,-0.0764242490006716,-0.08963224271856926,-0.06629426368567234,-0.11153545217326163,0.2767790238312194,0.15317251126603199,0.2979166239836315,0.15387938561056363,0.37984754500737417,-0.560927178740274,11,9
3.39,-0.07730722132702127,-0.08694531328615956,-0.07730722132702127,-0.08694531328615956,0.2698033221923144,0.15291990484782303,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,11,9
3.4,-0.0781683526994481,-0.08526917194305422,-0.07730722132702127,-0.08694531328615956,0.2628624117136554,0.1526583006256438,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,12,8
3.41,-0.07901238232404388,-0.08352467257760002,-0.07730722132702127,-0.08694531328615956,0.25595611887508707,0.15238737809902228,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,12,8
3.42,-0.07983861801353036,-0.08171008756035283,-0.07730722132702127,-0.08694531328615956,0.24908427102188227,0.152106805351306,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,12,8
3.43,-0.08064635011305588,-0.07982365087706766,-0.07730722132702127,-0.08694531328615956,0.24224669636042542,0.15181623864301957,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,12,8
3.44,-0.08143485111230835,-0.07786355731825764,-0.07730722132702127,-0.08694531328615956,0.2354432239539179,0.15151532199073736,0.2979166239836315,0.15387938561056363,0.270474031817617,-0.560927178740274,12,8
3.45,-0.08220337524944052,-0.07582796165202935,-0.07730722132702127,-0.08694531328615956,0.22867368371810465,0.15120368673095572,0.22867368371810465,0.15120368673095572,0.270474031817617,-0.61651754909322,12,8
3.46,-0.08295115810663847,-0.07371497777985261,-0.07730722132702127,-0.08694531328615956,0.22138339012716432,0.1503152045840089,0.22867368371810465,0.15120368673095572,0.270474031817617,-0.61651754909322,12,7
3.47,-0.08367741619716104,-0.07152267787491708,-0.07730722132702127,-0.08694531328615956,0.2141294567169903,0.14939507483188255,0.22867368371810465,0.15120368673095572,0.270474031817617,-0.61651754909322,12,7
3.48,-0.0843813465436743,-0.06924909150271952,-0.07730722132702127,-0.08694531328615956,0.20691170214197163,0.14844217019147138,0.22867368371810465,0.15120368673095572,0.270474031817617,-0.61651754909322,12,7
3.49,-0.08506212624770147,-0.06689220472351978,-0.07730722132702127,-0.08694531328615956,0.19972994596095464,0.14745532322600943,0.22867368371810465,0.15120368673095572,0.270474031817617,-0.61651754909322,12,7
3.5,-0.08571891205000527,-0.0644499591762952,-0.08571891205000527,-0.0644499591762952,0.19258400863273198,0.14643332491480254,0.22867368371810465,0.15120368673095572,0.17208092465517555,-0.61651754909322,12,7
3.5100000000000002,-0.08635580902202904,-0.06291905659546025,-0.08571891205000527,-0.0644499591762952,0.18547371151155417,0.14537492317201475,0.22867368371810465,0.15120368673095572,0.17208092465517555,-0.61651754909322,12,7
3.52,-0.08697710123089444,-0.061328756832301164,-0.08571891205000527,-0.0644499591762952,0.17839887684266356,0.14427882131269432,0.22867368371810465,0.15120368673095572,0.17208092465517555,-0.61651754909322,12,6
3.5300000000000002,-0.08758218730120115,-0.05967757384873032,-0.08571891205000527,-0.0644499591762952,0.17135932775785043,0.1431436764641596,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,12,6
3.54,-0.08817045083324156,-0.0579639887110602,-0.08571891205000527,-0.0644499591762952,0.16422358294815134,0.14183413337158016,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,12,6
3.5500000000000003,-0.08874126007058887,-0.05618644889656929,-0.08571891205000527,-0.0644499591762952,0.1571234275105326,0.1404779445440223,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,13,6
3.56,-0.08929396756067967,-0.054343367585769235,-0.08571891205000527,-0.0644499591762952,0.1500586839437748,0.13907344846717312,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,13,6
3.5700000000000003,-0.08982790980824634,-0.05243312294008153,-0.08571891205000527,-0.0644499591762952,0.14302917563194203,0.13761892444382096,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,13,6
3.58,-0.0903424069214521,-0.05045405736462607,-0.08571891205000527,-0.0644499591762952,0.13603472683996648,0.13611259048576904,0.17135932775785043,0.1431436764641596,0.17208092465517555,-0.6296809343024956,13,6
3.59,-0.0908367622505782,-0.048404476755817764,-0.08571891205000527,-0.0644499591762952,0.1290751627092552,0.13455260113065962,0.1290751627092552,0.13455260113065962,0.17208092465517555,-0.6245289394544569,13,6
3.6,-0.09131026201910983,-0.04628264973346139,-0.08571891205000527,-0.0644499591762952,0.12220170061931178,0.13298947733708008,0.1290751627092552,0.13455260113065962,0.17208092465517555,-0.6245289394544569,13,5
3.61,-0.09176217494706411,-0.04408680685702838,-0.08571891205000527,-0.0644499591762952,0.11536251977208693,0.1313706753007402,0.1290751627092552,0.13455260113065962,0.17208092465517555,-0.6245289394544569,13,5
3.62,-0.09219175186640047,-0.04181513982579307,-0.09219175186640047,-0.04181513982579307,0.10855744919062801,0.12969421177071025,0.1290751627092552,0.13455260113065962,0.0750688074367718,-0.6245289394544569,13,5
3.63,-0.09260312472462363,-0.040450587446326604,-0.09219175186640047,-0.04181513982579307,0.1017863187507262,0.12795803285295013,0.1290751627092552,0.13455260113065962,0.0750688074367718,-0.6245289394544569,13,5
3.64,-0.09300060424043449,-0.039036265693159045,-0.09219175186640047,-0.04181513982579307,0.09504895917666346,0.12616001149401196,0.1290751627092552,0.13455260113065962,0.0750688074367718,-0.6245289394544569,14,5
3.65,-0.09338368659917194,-0.03757094601015042,-0.09219175186640047,-0.04181513982579307,0.08834520203698074,0.12429794487511263,0.08834520203698074,0.12429794487511263,0.0750688074367718,-0.6084423315806927,14,5
3.66,-0.09375185556576045,-0.03605337278006296,-0.09219175186640047,-0.04181513982579307,0.08183534433256838,0.12253326607241857,0.08834520203698074,0.12429794487511263,0.0750688074367718,-0.6084423315806927,14,5
3.67,-0.09410458221126222,-0.03448226275535334,-0.09219175186640047,-0.04181513982579307,0.07535795440190791,0.1207057296667797,0.08834520203698074,0.12429794487511263,0.0750688074367718,-0.6084423315806927,14,5
3.68,-0.094441324633679,-0.032856304477239806,-0.09219175186640047,-0.04181513982579307,0.06891287031268371,0.11881309667949805,0.08834520203698074,0.12429794487511263,0.0750688074367718,-0.6084423315806927,14,5
3.69,-0.09476152767288476,-0.03117415768280485,-0.09219175186640047,-0.04181513982579307,0.062499930940214055,0.11685304837977925,0.08834520203698074,0.12429794487511263,0.0750688074367718,-0.6084423315806927,14,4
3.7,-0.09506462261956866,-0.029434452699889542,-0.09219175186640047,-0.04181513982579307,0.056118975963423086,0.11482318344397442,0.056118975963423086,0.11482318344397442,0.0750688074367718,-0.5880649234023587,14,4
3.71,-0.09535002691806485,-0.02763578982953057,-0.09219175186640047,-0.04181513982579307,0.049973111367218666,0.11292839710095165,0.056118975963423086,0.11482318344397442,0.0750688074367718,-0.5880649234023587,14,4
3.72,-0.09561714386294329,-0.02577673871568595,-0.09219175186640047,-0.04181513982579307,0.04385789913705352,0.11096611874327263,0.056118975963423086,0.11482318344397442,0.0750688074367718,-0.5880649234023587,15,4
3.73,-0.09586536228923313,-0.02385583770199026,-0.09219175186640047,-0.04181513982579307,0.03777318639491853,0.10893394431516656,0.056118975963423086,0.11482318344397442,0.0750688074367718,-0.5880649234023587,15,4
3.74,-0.0960940562561478,-0.021871593175275025,-0.09219175186640047,-0.04181513982579307,0.031718821025280314,0.10682938412874488,0.031718821025280314,0.10682938412874488,0.0750688074367718,-0.568027929737096,15,4
3.75,-0.09630258472417784,-0.019822478895584424,-0.09630258472417784,-0.019822478895584424,0.025894521528532888,0.1048537774824968,0.031718821025280314,0.10682938412874488,-0.017012669141840145,-0.568027929737096,15,4
3.7600000000000002,-0.09649494160988414,-0.01864167031016181,-0.09630258472417784,-0.019822478895584424,0.020099270598883237,0.10280780001411643,0.031718821025280314,0.10682938412874488,-0.017012669141840145,-0.568027929737096,15,4
3.77,-0.09667529248214733,-0.01742111596768167,-0.09630258472417784,-0.019822478895584424,0.014332923357234585,0.10068894512512831,0.031718821025280314,0.10682938412874488,-0.017012669141840145,-0.568027929737096,15,4
3.7800000000000002,-0.0968432350871994,-0.016159853236354476,-0.09630258472417784,-0.019822478895584424,0.008595335647071501,0.09849461693238294,0.008595335647071501,0.09849461693238294,-0.017012669141840145,-0.5447724936921078,16,4
3.79,-0.09699835744004705,-0.01485689843283022,-0.09630258472417784,-0.019822478895584424,0.003118337986647646,0.0964587990347543,0.008595335647071501,0.09849461693238294,-0.017012669141840145,-0.5447724936921078,16,4
3.8000000000000003,-0.09714023761175633,-0.013511246380798186,-0.09630258472417784,-0.019822478895584424,-0.0023313432670354463,0.09435046559895419,0.008595335647071501,0.09849461693238294,-0.017012669141840145,-0.5447724936921078,16,4
3.81,-0.09726844351227786,-0.012121869960507757,-0.09630258472417784,-0.019822478895584424,-0.007753844353962434,0.092167033632033,0.008595335647071501,0.09849461693238294,-0.017012669141840145,-0.5447724936921078,16,4
3.8200000000000003,-0.09738253266872118,-0.010687719649025235,-0.09630258472417784,-0.019822478895584424,-0.013149300834624015,0.08990582813520698,-0.013149300834624015,0.08990582813520698,-0.017012669141840145,-0.5186830304314712,16,4
3.83,-0.09748205199898463,-0.009207723051037842,-0.09630258472417784,-0.019822478895584424,-0.018257604096558883,0.08782959283609046,-0.013149300834624015,0.08990582813520698,-0.017012669141840145,-0.5186830304314712,16,4
3.84,-0.09756653758064496,-0.007680784420012334,-0.09630258472417784,-0.019822478895584424,-0.02334042980704864,0.08567940233682497,-0.013149300834624015,0.08990582813520698,-0.017012669141840145,-0.5186830304314712,17,4
3.85,-0.09763551441500974,-0.006105784169511664,-0.09630258472417784,-0.019822478895584424,-0.02839790503482715,0.0834526223639101,-0.013149300834624015,0.08990582813520698,-0.017012669141840145,-0.5186830304314712,17,4
3.86,-0.09768849618623272,-0.004481578374469177,-0.09630258472417784,-0.019822478895584424,-0.03343015621487571,0.08114652481140551,-0.03343015621487571,0.08114652481140551,-0.017012669141840145,-0.4901422188551598,17,4
3.87,-0.09772498501539094,-0.0028069982622157936,-0.09630258472417784,-0.019822478895584424,-0.03815261335185555,0.07904874592478081,-0.03343015621487571,0.08114652481140551,-0.017012669141840145,-0.4901422188551598,17,4
3.88,-0.09774447120941991,-0.0010808496930513954,-0.09630258472417784,-0.019822478895584424,-0.04285151733654874,0.07687624445854549,-0.03343015621487571,0.08114652481140551,-0.017012669141840145,-0.4901422188551598,18,5
3.89,-0.09774643300480146,0.0006980873698525147,-0.09774643300480146,0.0006980873698525147,-0.04752698563979019,0.07462635880525403,-0.03343015621487571,0.08114652481140551,-0.10053878248421151,-0.4901422188551598,18,5
3.9,-0.09773455461944489,0.0016831713758727236,-0.09774643300480146,0.0006980873698525147,-0.052179135146531545,0.07229633255138986,-0.052179135146531545,0.07229633255138986,-0.10053878248421151,-0.45952809751937645,18,5
3.91,-0.09771267767621655,0.0026979139587543534,-0.09774643300480146,0.0006980873698525147,-0.05650270500670272,0.0701948728224874,-0.052179135146531545,0.07229633255138986,-0.10053878248421151,-0.45952809751937645,18,5
3.92,-0.09768050211535685,0.0037430123354773148,-0.09774643300480146,0.0006980873698525147,-0.06080471115620703,0.06801855940290638,-0.052179135146531545,0.07229633255138986,-0.10053878248421151,-0.45952809751937645,18,5
3.93,-0.09763772082983378,0.004819178793364201,-0.09774643300480146,0.0006980873698525147,-0.06508526114358254,0.06576472601504406,-0.052179135146531545,0.07229633255138986,-0.10053878248421151,-0.45952809751937645,19,5
3.94,-0.09758401951307283,0.005927141004426305,-0.09774643300480146,0.0006980873698525147,-0.06934446198097133,0.06343061140887632,-0.052179135146531545,0.07229633255138986,-0.10053878248421151,-0.45952809751937645,19,6
3.95,-0.09751907650351131,0.007067642346159362,-0.09774643300480146,0.0006980873698525147,-0.07358242014679474,0.061013355979053746,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,19,6
3.96,-0.09744256262591196,0.00824144222892034,-0.09774643300480146,0.0006980873698525147,-0.07738448954091286,0.05893314996519638,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,19,6
3.97,-0.0973541410293692,0.009449316430019198,-0.09774643300480146,0.0006980873698525147,-0.08116759619659915,0.05677884731490701,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,19,6
3.98,-0.09725346702194046,0.01069205743466233,-0.09774643300480146,0.0006980873698525147,-0.08493183469009923,0.05454780871674535,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,20,7
3.99,-0.09714018790183308,0.011970474783887087,-0.09774643300480146,0.0006980873698525147,-0.08867729912596173,0.052237300847380486,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,20,7
4.0,-0.09701394278507647,0.013285395429629693,-0.09774643300480146,0.0006980873698525147,-0.0924040831393909,0.04984449302290101,-0.07358242014679474,0.061013355979053746,-0.10053878248421151,-0.4179491207661149,20,7
4.01,-0.0968743624296072,0.01463766409707167,-0.09774643300480146,0.0006980873698525147,-0.09611227989858744,0.047366453730845234,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,21,8
4.0200000000000005,-0.09672106905569365,0.016028143654412904,-0.09774643300480146,0.0006980873698525147,-0.09926617139336777,0.04534680911724073,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,21,8
4.03,-0.09655367616262515,0.01745771549022243,-0.09774643300480146,0.0006980873698525147,-0.10240433292289539,0.043255225055495415,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,21,8
4.04,-0.09637178834158913,0.018927279898521103,-0.09774643300480146,0.0006980873698525147,-0.10552684294002997,0.04108913907290297,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,21,9
4.05,-0.09617500108465801,0.020437756471753464,-0.09774643300480146,0.0006980873698525147,-0.10863377950634924,0.03884589742185104,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,22,9
4.0600000000000005,-0.09596290058980637,0.021990084501809233,-0.09774643300480146,0.0006980873698525147,-0.11172522029410052,0.03652275182862229,-0.09611227989858744,0.047366453730845234,-0.10053878248421151,-0.3642339882100527,22,9
4.07,-0.09573506356187692,0.023585223389258215,-0.09573506356187692,0.023585223389258215,-0.11480124258814249,0.03411685612638828,-0.09611227989858744,0.047366453730845234,-0.1900759571189098,-0.3642339882100527,23,10
4.08,-0.0954955788991753,0.024315245712381577,-0.09573506356187692,0.023585223389258215,-0.11786192328787726,0.03162526276827106,-0.09611227989858744,0.047366453730845234,-0.1900759571189098,-0.3642339882100527,23,10
4.09,-0.095248707835097,0.025062563918067826,-0.09573506356187692,0.023585223389258215,-0.12090733890917285,0.02904491921620047,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,23,11
4.1,-0.09499427554196914,0.02582755301785367,-0.09573506356187692,0.023585223389258215,-0.12316274358877927,0.02716317807630574,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,23,11
4.11,-0.09473210340296469,0.02661059585639156,-0.09573506356187692,0.023585223389258215,-0.12540689948658718,0.025214409589997672,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,24,12
4.12,-0.09446200893296959,0.0274120832722754,-0.09573506356187692,0.023585223389258215,-0.12763986270565117,0.023196226252920882,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,24,12
4.13,-0.0941838056978256,0.028232414262141153,-0.09573506356187692,0.023585223389258215,-0.12986168906921314,0.0211061555181612,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,24,12
4.14,-0.09389730323191524,0.029071996148108712,-0.09573506356187692,0.023585223389258215,-0.13207243412209774,0.018941636767042077,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,24,13
4.15,-0.09360230695405548,0.029931244748632863,-0.09573506356187692,0.023585223389258215,-0.13427215313210103,0.016700018172021183,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,25,13
4.16,-0.09329861808166556,0.030810584552832424,-0.09573506356187692,0.023585223389258215,-0.13646090109137213,0.014378553447843839,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,25,14
4.17,-0.09298603354317374,0.031710448898368104,-0.09573506356187692,0.023585223389258215,-0.13863873271778798,0.011974398486973006,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,25,14
4.18,-0.0926643458886273,0.032631280152941075,-0.09573506356187692,0.023585223389258215,-0.14080570245632137,0.009484607875173775,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,25,15
4.19,-0.0923333431984692,0.033573529899485616,-0.09573506356187692,0.023585223389258215,-0.14296186448040193,0.006906131282983492,-0.12090733890917285,0.02904491921620047,-0.1900759571189098,-0.28655792605235125,26,16
4.2,-0.09199280899044386,0.034537659125130765,-0.09573506356187692,0.023585223389258215,-0.1451072726932705,0.004235809728646562,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,26,16
4.21,-0.09164252212459435,0.03552413841400743,-0.09573506356187692,0.023585223389258215,-0.14609741186452016,0.0026381206510886278,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,26,17
4.22,-0.0912822567063118,0.03653344814397885,-0.09573506356187692,0.023585223389258215,-0.14708261273818257,0.0009835221203695274,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,27,17
4.23,-0.09091178198739765,0.03756607868737401,-0.09573506356187692,0.023585223389258215,-0.1480628999439096,-0.000730012969976319,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,27,17
4.24,-0.09053086226509813,0.03862253061580512,-0.09573506356187692,0.023585223389258215,-0.14903829798851317,-0.0025045839316527162,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,27,18
4.25,-0.09013925677906992,0.03970331490915203,-0.09573506356187692,0.023585223389258215,-0.15000883125657813,-0.004342364853541805,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,28,18
4.26,-0.08973671960623464,0.04080895316879793,-0.09573506356187692,0.023585223389258215,-0.15097452401107167,-0.0062456072652563085,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,28,19
4.2700000000000005,-0.08932299955347943,0.04193997783520263,-0.09573506356187692,0.023585223389258215,-0.15193540039394998,-0.008216642895567115,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,29,19
4.28,-0.08889784004815977,0.043096932409901284,-0.09573506356187692,0.023585223389258215,-0.15289148442676176,-0.010257886529085665,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,29,20
4.29,-0.08846097902635977,0.04428037168201823,-0.09573506356187692,0.023585223389258215,-0.15384280001124878,-0.012371838964700937,-0.1451072726932705,0.004235809728646562,-0.1900759571189098,-0.17181466556967806,30,20
4.3,-0.0880121488188643,0.04549086195938761,-0.0880121488188643,0.04549086195938761,-0.15478937092994335,-0.014561090079395536,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,30,20
4.3100000000000005,-0.08755511120078846,0.04591790624174055,-0.0880121488188643,0.04549086195938761,-0.15573122084676297,-0.016828322001194468,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,30,20
4.32,-0.08709378472993749,0.04634863343840767,-0.0880121488188643,0.04549086195938761,-0.1566683733076018,-0.019176312395133885,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,30,20
4.33,-0.08662813245346113,0.04678306826117433,-0.0880121488188643,0.04549086195938761,-0.15760085174091945,-0.021607937866275562,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,31,20
4.34,-0.08615811717138666,0.04722123542166014,-0.0880121488188643,0.04549086195938761,-0.15852867945832652,-0.024126177483936258,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,31,20
4.3500000000000005,-0.08568370143664558,0.04766315962629676,-0.0880121488188643,0.04549086195938761,-0.1594518796551675,-0.026734116431449607,-0.1451072726932705,0.004235809728646562,-0.26997559665641474,-0.17181466556967806,31,20
4.36,-0.08520484755515118,0.04810886557115383,-0.0880121488188643,0.04549086195938761,-0.16037047541110058,-0.02943494978593202,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,31,20
4.37,-0.08472151758592865,0.04855837793660939,-0.0880121488188643,0.04549086195938761,-0.15955221191176977,-0.030464626156020646,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,31,20
4.38,-0.08423367334129936,0.04901172138186116,-0.0880121488188643,0.04549086195938761,-0.1587380294838497,-0.03153097944903366,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.39,-0.08374127638712076,0.049468920539275096,-0.0880121488188643,0.04549086195938761,-0.15792790777308552,-0.032635316091644787,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.4,-0.08324428804308356,0.04993000000856708,-0.0880121488188643,0.04549086195938761,-0.15712182652673864,-0.033778989045256363,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.41,-0.08274266938306815,0.050394984350814215,-0.0880121488188643,0.04549086195938761,-0.1563197655930807,-0.03496339946355959,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.42,-0.08223638123556154,0.050863898082291484,-0.0880121488188643,0.04549086195938761,-0.15552170492088951,-0.036189998409136885,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.43,-0.08172538418413697,0.05133676566812982,-0.0880121488188643,0.04549086195938761,-0.15472762455894803,-0.03746028863120933,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,20
4.44,-0.08120963856799783,0.0518136115157915,-0.0880121488188643,0.04549086195938761,-0.15393750465554545,-0.03877582640670726,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,19
4.45,-0.08068910448258772,0.05229445996835841,-0.0880121488188643,0.04549086195938761,-0.1531513254579809,-0.040138223446919495,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,19
4.46,-0.0801637417802686,0.05277933529762904,-0.0880121488188643,0.04549086195938761,-0.1523690673120697,-0.04154914887205715,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,18
4.47,-0.07963351007106893,0.053268261697019814,-0.0880121488188643,0.04549086195938761,-0.15159071066165197,-0.04301033125615111,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,18
4.48,-0.07909836872350386,0.05376126327426596,-0.0880121488188643,0.04549086195938761,-0.1508162360481038,-0.044523560744788485,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,17
4.49,-0.0785582768654693,0.05425836404391764,-0.0880121488188643,0.04549086195938761,-0.1500456241098507,-0.046090691248282474,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,16
4.5,-0.07801319338521223,0.05475958791962643,-0.0880121488188643,0.04549086195938761,-0.1492788555818836,-0.04771364271296269,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,16
4.51,-0.07746307693237908,0.055264958706217324,-0.0880121488188643,0.04549086195938761,-0.14851591129527733,-0.04939440347336848,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,15
4.5200000000000005,-0.07690788591914459,0.05577450009154143,-0.0880121488188643,0.04549086195938761,-0.1477567721767112,-0.05113503268822703,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,15
4.53,-0.07634757852142315,0.05628823563810435,-0.0880121488188643,0.04549086195938761,-0.14700141924799237,-0.052937662863200646,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,14
4.54,-0.0757821126801651,0.05680618877446493,-0.0880121488188643,0.04549086195938761,-0.1462498336255813,-0.05480450246349397,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,13
4.55,-0.07521144610274018,0.05732838278639933,-0.0880121488188643,0.04549086195938761,-0.14550199652011972,-0.056737838619521835,-0.16037047541110058,-0.02943494978593202,-0.26997559665641474,0.0018465325678767575,32,13
4.5600000000000005,-0.07463553626441048,0.057854840807825006,-0.0880121488188643,0.04549086195938761,-0.1447578892359608,-0.05874003992895266,-0.1447578892359608,-0.05874003992895266,-0.26997559665641474,0.18246597341880746,31,12
4.57,-0.07405434040989549,0.058385585811479096,-0.0880121488188643,0.04549086195938761,-0.1422158066271341,-0.058975384634577806,-0.1447578892359608,-0.05874003992895266,-0.26997559665641474,0.18246597341880746,31,12
4.58,-0.07346781555503146,0.05892064059934561,-0.0880121488188643,0.04549086195938761,-0.13968640260004442,-0.05921911228447517,-0.1447578892359608,-0.05874003992895266,-0.26997559665641474,0.18246597341880746,31,12
4.59,-0.07287591848852791,0.05946002779282582,-0.0880121488188643,0.04549086195938761,-0.13716961392054106,-0.0594715214779036,-0.1447578892359608,-0.05874003992895266,-0.26997559665641474,0.18246597341880746,30,11
4.6000000000000005,-0.0722786057738237,0.060003769822645894,-0.0722786057738237,0.060003769822645894,-0.13466537766985223,-0.059732921450184204,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,30,11
4.61,-0.07167797093854918,0.06012231068253999,-0.0722786057738237,0.060003769822645894,-0.13217363124301218,-0.06000363245155538,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,30,11
4.62,-0.07107619342087054,0.06023225525448298,-0.0722786057738237,0.060003769822645894,-0.12969431234729603,-0.06028398613952256,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,30,11
4.63,-0.0704733605985628,0.06033331942074121,-0.0722786057738237,0.060003769822645894,-0.1272273590006625,-0.06057432598518339,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,29,10
4.64,-0.06986956272470636,0.060425212213878914,-0.0722786057738237,0.060003769822645894,-0.12477270953020445,-0.06087500769402621,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,29,10
4.65,-0.0692648929969293,0.060507635667228284,-0.0722786057738237,0.060003769822645894,-0.12233030257060694,-0.06118639964171723,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,29,10
4.66,-0.06865944762816038,0.06058028466222667,-0.0722786057738237,0.060003769822645894,-0.11990007706261328,-0.06150888332541047,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,29,10
4.67,-0.06805332591892478,0.06064284677255657,-0.0722786057738237,0.060003769822645894,-0.11748197225149848,-0.0618428538311332,-0.1447578892359608,-0.05874003992895266,-0.31229368506440724,0.18246597341880746,29,9
4.68,-0.06744663033121455,0.060695002105022676,-0.0722786057738237,0.060003769822645894,-0.11507592768555037,-0.0621887203178197,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,28,9
4.69,-0.06683946656396701,0.06073642313709882,-0.0722786057738237,0.060003769822645894,-0.11218655071284661,-0.062041542426333626,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,28,9
4.7,-0.06623194363018456,0.060766774551076534,-0.0722786057738237,0.060003769822645894,-0.10931158444496825,-0.061889122079704345,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,28,9
4.71,-0.06562417393573024,0.06078571306474522,-0.0722786057738237,0.060003769822645894,-0.1064509570088383,-0.061731272542440194,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,28,9
4.72,-0.06501627335983426,0.06079288725853293,-0.0722786057738237,0.060003769822645894,-0.10360459688984522,-0.0615678004275584,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,28,8
4.73,-0.064408361337347,0.06078793739903474,-0.0722786057738237,0.060003769822645894,-0.100772432930055,-0.061398505459659886,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,27,8
4.74,-0.06380056094277513,0.06077049525885484,-0.0722786057738237,0.060003769822645894,-0.0979543943264323,-0.06122318022956495,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,27,8
4.75,-0.06319299897613816,0.060740183932686466,-0.0722786057738237,0.060003769822645894,-0.09515041062907037,-0.06104160994020898,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,27,8
4.76,-0.06258580605068313,0.060696617649552455,-0.0722786057738237,0.060003769822645894,-0.09236041173942985,-0.06085357214348708,-0.11507592768555037,-0.0621887203178197,-0.31229368506440724,0.2321231570248502,27,8
4.7700000000000005,-0.06197911668249664,0.06063940158112772,-0.0722786057738237,0.060003769822645894,-0.08958432790858631,-0.060658836467725144,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,27,7
4.78,-0.06137306938205339,0.06056813164606311,-0.0722786057738237,0.060003769822645894,-0.08664848924602891,-0.060280048047967556,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,7
4.79,-0.06076780674774195,0.06048239431022872,-0.0722786057738237,0.060003769822645894,-0.08372729301496482,-0.059887767239650155,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,7
4.8,-0.0601634755614088,0.06038176638279285,-0.0722786057738237,0.060003769822645894,-0.08082066618658532,-0.059481513445849815,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,7
4.8100000000000005,-0.059560226885962776,0.06026581480805122,-0.0722786057738237,0.060003769822645894,-0.07792853609631133,-0.05906078895085074,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,7
4.82,-0.05895821616508279,0.06013409645291929,-0.0722786057738237,0.060003769822645894,-0.07505083044197675,-0.058625078310375535,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,7
4.83,-0.05835760332507276,0.0599861578899988,-0.0722786057738237,0.060003769822645894,-0.07218747728202098,-0.05817384772009643,-0.08958432790858631,-0.060658836467725144,-0.31229368506440724,0.2495266412486898,26,6
4.84,-0.05775855287890834,0.05982153517612764,-0.0722786057738237,0.060003769822645894,-0.06933840503369039,-0.05770654436165292,-0.06933840503369039,-0.05770654436165292,-0.31229368506440724,0.25358560089666043,25,6
4.8500000000000005,-0.05716123403252113,0.059639753626320645,-0.0722786057738237,0.060003769822645894,-0.066463054177496,-0.05718128745315656,-0.06933840503369039,-0.05770654436165292,-0.31229368506440724,0.25358560089666043,25,6
4.86,-0.05656582079336691,0.05944032758300668,-0.0722786057738237,0.060003769822645894,-0.0636020440711759,-0.056637320969780115,-0.06933840503369039,-0.05770654436165292,-0.31229368506440724,0.25358560089666043,25,6
4.87,-0.055972492081325445,0.05922276018046574,-0.0722786057738237,0.060003769822645894,-0.0607553031905519,-0.056073978479180615,-0.06933840503369039,-0.05770654436165292,-0.31229368506440724,0.25358560089666043,25,6
4.88,-0.05538143184198034,0.058986543104367656,-0.0722786057738237,0.060003769822645894,-0.05792276036817112,-0.055490569810791715,-0.06933840503369039,-0.05770654436165292,-0.31229368506440724,0.25358560089666043,25,6
4.89,-0.05479282916232838,0.05873115634631201,-0.05479282916232838,0.05873115634631201,-0.0551043447915268,-0.05488638021027161,-0.06933840503369039,-0.05770654436165292,-0.2897174545475764,0.25358560089666043,25,6
4.9,-0.05420573822315425,0.058685243174662914,-0.05479282916232838,0.05873115634631201,-0.052299986001288004,-0.05426066946383254,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,25,6
4.91,-0.05361917263521482,0.05862601710133247,-0.05479282916232838,0.05873115634631201,-0.04952943060205952,-0.05363288903663177,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,24,5
4.92,-0.05303326748702077,0.05855308471269094,-0.05479282916232838,0.05873115634631201,-0.04677269328764236,-0.05298274716168806,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,24,5
4.93,-0.05244816184705232,0.05846604339664555,-0.05479282916232838,0.05873115634631201,-0.044029705140638975,-0.05230944732747686,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,24,5
4.94,-0.05186399885673251,0.05836448114424719,-0.05479282916232838,0.05873115634631201,-0.04130039758737586,-0.05161216465084863,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,24,5
4.95,-0.05128092582540512,0.058247976347162805,-0.05479282916232838,0.05873115634631201,-0.03858470239618919,-0.05089004486643575,-0.052299986001288004,-0.05426066946383254,-0.2897174545475764,0.2515989714533273,24,5
4.96,-0.050699094327358744,0.05811609759092896,-0.05479282916232838,0.05873115634631201,-0.035882551675719104,-0.05014220328006212,-0.035882551675719104,-0.05014220328006212,-0.2897174545475764,0.24519897467080123,24,5
4.97,-0.05011866030093997,0.057968403443899884,-0.05479282916232838,0.05873115634631201,-0.03325771811116039,-0.04943285683036312,-0.035882551675719104,-0.05014220328006212,-0.2897174545475764,0.24519897467080123,23,5
4.98,-0.04953978414979882,0.05780444224180187,-0.05479282916232838,0.05873115634631201,-0.03064597584693113,-0.04869824356303282,-0.035882551675719104,-0.05014220328006212,-0.2897174545475764,0.24519897467080123,23,5
4.99,-0.04896263084631108,0.05762375186780381,-0.05479282916232838,0.05873115634631201,-0.02804725959045557,-0.04793746347769271,-0.035882551675719104,-0.05014220328006212,-0.2897174545475764,0.24519897467080123,23,5


==> Figures/simTT1.csv <==
y,TT,TTe,TTc
1,0,0.1,
1,,0.22,
1,,0.36,
1,,0.52,
1,,0.72,
1,,0.97,
1,,1.29,
1,,1.57,
1,,1.8,
1,,2.0100000000000002,
1,,2.19,
1,,2.36,
1,,2.52,
1,,2.66,
1,,2.79,
1,,2.92,
1,,3.04,
1,,3.16,
1,,3.27,
1,,3.38,
1,,3.49,
1,,3.61,
1,,3.74,
1,,3.88,
1,,4.0600000000000005,
1,,4.29,
1,,4.59,
1,,4.88,


==> Figures/simTT2.csv <==
y,TT,TTe,TTc
-1,0,0.04,
-1,,0.11,
-1,,0.2,
-1,,0.33,
-1,,0.53,
-1,,0.6900000000000001,
-1,,0.79,
-1,,0.87,
-1,,0.9400000000000001,
-1,,1.0,
-1,,1.05,
-1,,1.1,
-1,,1.1400000000000001,
-1,,1.18,
-1,,1.22,
-1,,1.26,
-1,,1.31,
-1,,1.37,
-1,,1.44,
-1,,1.54,
-1,,1.69,
-1,,1.8900000000000001,
-1,,2.0300000000000002,
-1,,2.12,
-1,,2.2,
-1,,2.2600000000000002,
-1,,2.32,
-1,,2.37,
-1,,2.41,
-1,,2.45,
-1,,2.49,
-1,,2.5300000000000002,
-1,,2.57,
-1,,2.62,
-1,,2.68,
-1,,2.75,
-1,,2.85,
-1,,3.0,
-1,,3.2,
-1,,3.34,
-1,,3.44,
-1,,3.52,
-1,,3.58,
-1,,3.64,
-1,,3.69,
-1,,3.73,
-1,,3.77,
-1,,3.81,
-1,,3.85,
-1,,3.89,
-1,,3.94,
-1,,4.0,
-1,,4.08,
-1,,4.19,
-1,,4.3500000000000005,
-1,,4.55,
-1,,4.67,
-1,,4.76,
-1,,4.83,
-1,,4.89,
-1,,4.95,


==> Figures/sim_refTT1.csv <==
y,TT,TTc
1,0,0.11
1,0.24,1.0
1,0.38,2.57
1,0.54,
1,0.74,
1,1.06,
1,1.3800000000000001,
1,1.6400000000000001,
1,1.87,
1,2.07,
1,2.25,
1,2.42,
1,2.71,
1,2.84,
1,2.96,
1,3.08,
1,3.19,
1,3.3000000000000003,
1,3.41,
1,3.5300000000000002,
1,3.65,
1,3.79,
1,3.95,
1,4.14,
1,4.39,
1,4.71,
1,4.99,


==> Figures/sim_refTT2.csv <==
y,TT,TTc
-1,0,0.11
-1,0.04,1.0
-1,0.2,2.57
-1,0.33,
-1,0.53,
-1,0.6900000000000001,
-1,0.79,
-1,0.87,
-1,0.9400000000000001,
-1,1.05,
-1,1.1,
-1,1.1400000000000001,
-1,1.18,
-1,1.22,
-1,1.26,
-1,1.31,
-1,1.37,
-1,1.44,
-1,1.54,
-1,1.69,
-1,1.8900000000000001,
-1,2.0300000000000002,
-1,2.12,
-1,2.2,
-1,2.2600000000000002,
-1,2.32,
-1,2.37,
-1,2.41,
-1,2.45,
-1,2.49,
-1,2.5300000000000002,
-1,2.62,
-1,2.68,
-1,2.75,
-1,2.85,
-1,3.0,
-1,3.2,
-1,3.34,
-1,3.44,
-1,3.52,
-1,3.58,
-1,3.64,
-1,3.69,
-1,3.73,
-1,3.77,
-1,3.81,
-1,3.85,
-1,3.89,
-1,3.94,
-1,4.0,
-1,4.08,
-1,4.19,
-1,4.3500000000000005,
-1,4.5600000000000005,
-1,4.68,
-1,4.7700000000000005,
-1,4.84,
-1,4.9,
-1,4.95,


==> Figures/tr_nonhom_mani.csv <==
X,Y
0,0
0,1
0,6
0,7
0,8
0,18
0,19
0,20
1,0
1,1
1,2
1,3
1,6
1,7
1,8
1,9
1,18
1,19
1,20
1,21
2,1
2,2
2,3
2,7
2,8
2,9
2,10
2,19
2,20
2,21
2,22
3,2
3,3
3,4
3,5
3,8
3,9
3,10
3,11
3,20
3,21
3,22
3,23
4,3
4,4
4,5
4,9
4,10
4,11
4,21
4,22
4,23
4,24
5,3
5,4
5,5
5,10
5,11
5,22
5,23
5,24
6,6
6,7
6,12
6,13
7,1
7,2
7,6
7,7
7,8
7,12
7,13
7,14
8,1
8,2
8,3
8,7
8,8
8,9
8,12
8,13
8,14
8,15
9,1
9,2
9,3
9,4
9,8
9,9
9,10
9,11
9,13
9,14
9,15
9,16
10,2
10,3
10,4
10,5
10,9
10,10
10,11
10,14
10,15
10,16
10,17
11,3
11,4
11,5
11,9
11,10
11,11
11,15
11,16
11,17
11,24
11,30
12,6
12,7
12,8
12,12
12,13
12,25
12,26
12,27
13,6
13,7
13,8
13,9
13,12
13,13
13,14
13,15
13,25
13,26
13,27
13,28
14,7
14,8
14,9
14,10
14,13
14,14
14,15
14,26
14,27
14,28
14,29
15,8
15,9
15,10
15,11
15,14
15,15
15,16
15,17
15,27
15,28
15,29
15,30
16,9
16,10
16,11
16,15
16,16
16,17
16,24
16,28
16,29
16,30
17,10
17,11
17,15
17,16
17,17
17,24
17,29
17,30
18,18
18,19
18,31
18,32
19,18
19,19
19,20
19,31
19,32
19,33
20,19
20,20
20,21
20,31
20,32
20,33
20,34
21,20
21,21
21,22
21,23
21,32
21,33
21,34
21,35
22,3
22,4
22,5
22,21
22,22
22,23
22,33
22,34
22,35
22,36
23,3
23,4
23,5
23,11
23,21
23,22
23,23
23,24
23,34
23,35
23,36
23,42
24,4
24,5
24,11
24,16
24,17
24,23
24,24
24,30
24,35
24,36
24,42
24,47
24,48
25,12
25,13
25,25
25,26
26,12
26,13
26,14
26,25
26,26
26,27
27,12
27,13
27,14
27,15
27,26
27,27
27,28
28,13
28,14
28,15
28,16
28,27
28,28
28,29
28,30
29,14
29,15
29,16
29,17
29,28
29,29
29,30
30,11
30,15
30,16
30,17
30,24
30,28
30,29
30,30
30,42
30,47
30,48
31,18
31,19
31,20
31,31
31,32
31,37
31,38
31,39
32,18
32,19
32,20
32,21
32,31
32,32
32,33
32,34
32,37
32,38
32,39
32,40
33,19
33,20
33,21
33,22
33,32
33,33
33,34
33,38
33,39
33,40
33,41
34,20
34,21
34,22
34,23
34,33
34,34
34,35
34,36
34,39
34,40
34,41
34,42
35,21
35,22
35,23
35,24
35,34
35,35
35,36
35,40
35,41
35,42
36,22
36,23
36,24
36,34
36,35
36,36
36,41
36,42
37,31
37,32
37,37
37,38
38,31
38,32
38,33
38,37
38,38
38,39
39,31
39,32
39,33
39,34
39,38
39,39
39,40
40,32
40,33
40,34
40,35
40,39
40,40
40,41
40,42
41,33
41,34
41,35
41,36
41,40
41,41
41,42
42,23
42,24
42,34
42,35
42,36
42,40
42,41
42,42
43,25
43,26
43,27
43,37
43,38
43,39
43,43
43,44
44,25
44,26
44,27
44,28
44,37
44,38
44,39
44,40
44,43
44,44
44,45
44,46
45,26
45,27
45,28
45,29
45,38
45,39
45,40
45,41
45,44
45,45
45,46
46,27
46,28
46,29
46,30
46,39
46,40
46,41
46,42
46,45
46,46
46,47
46,48
47,24
47,28
47,29
47,30
47,40
47,41
47,42
47,46
47,47
47,48
48,24
48,29
48,30
48,41
48,42
48,46
48,47
48,48


==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

==> Rebuttal/paper_rebuttal.txt <==
We would like to express our gratitude for the professional handling of our paper and the reviewers’ valuable comments. Below, the reviewers may find our answers to some of these comments.

Reviewers 1 and 2 asked why there is no comparison with software that provides similar functionalities. The reason is that such a software does not exist; there is no other tool that does any of the following: a) constructs abstractions capturing the sampling behavior of ETC systems, b) analyzes ETC’s sampling performance through quantitative analysis, and c) schedules ETC traffic in shared networks. 

The reviewers are right to point out that discussion on CPU times, computational complexity and scalability is missing. Let us elaborate a bit on that. On a theoretical discussion regarding scalability and complexity, the size of the state-space partition using either gridding or by IMs+cones scales exponentially with the state-space dimension n (exp^n and exp^{n-1} respectively). Nonetheless, in the case of linear PETC, the use of isochronous sets addresses this problem, as there is no dependence on dimensions, and the number of regions r is O(k_{max}^l). The complexity of IM-approximations mainly depends on the complexity of the SMT solver dreal, which, if we are not mistaken, depends exponentially on n, for the problems we solve. For linear PETC, the transition relation computation is O(Kr^2)C, where  C is polynomial in n when using solver='sdr' (see [13]) and exponential in n when using z3 (see [15]). Generating the timing intervals and the transitions (in the case of general nonlinear systems) is O(r)C and O(r^2)C respectively, where r is the number of regions and C is complexity of the reachability analysis tools that are used. The resulting system \hat{S} for linear PETC has O(k_{max}^{l+1}) states (which is rk_{max}) and O(K^{2l+2}) transitions (which is rk_{max}^2). From experience, though, the number of regions often grows much slower than exponentially with l, and this phenomenon is subject of current investigation. When it comes to scheduling, when using UPPAAL the size of the problem scales exponentially with the number of systems in the network, as TA safety games depend exponentially on the number of clocks. Nonetheless, the scheduling technique described in section 3.3 is more efficient than that, as it exploits the fact that PETC models are FSTSs (and FSTSs are more efficient than TAs, as solving games on TAs involve abstracting them as FSTSs). Additionally, partitioning can reduce the number of states to O(k_{max}) (and the transitions accordingly to O(k_{max}^2). However, if the safety game fails, refinement has to be performed, increasing the number of states, and subsequently increasing the cost of the safety game. In the worst case, this may cause the algorithm to be slower, however generally the efficiency better. Also, introducing BDDs complicates this as well, so we refer to [40] for more details. Overall, there is exponential dependence on the number of systems, when it comes to scheduling, and on the system-dimensions (except for linear PETC), when it comes to abstracting, as in most abstraction-based approaches. One way of addressing the exponential dependence on dimensions is extending the traffic models of linear PETC to general nonlinear systems, which is listed in our future work. Moreover, we need to emphasize that the tool is amenable to severe parallelization (e.g. parallelizing timing intervals, transitions, etc), which is currently in progress and can reduce computation time. Apart from that, all these computations take place offline (abstraction, analysis, synthesis), which allows for slower computational solutions; even the scheduler is constructed offline, and it is employed online as a set of if-then-else rules. Finally, regarding real CPU times, we wrote in the REP the expected execution time for each example provided. Indicatively, generating an abstraction for a nonhomogeneous system (IM-based partitioning) takes <1 hour; for a perturbed system with grid partitioning <1 hour; for a 4-dimensional linear system using solver='sdr' 10-20 mins; for generating a scheduler via a safety game 10-20 mins; for quantitative analysis on a linear PETC system <5mins. 

Regarding reviewer 1’s concerns about third-party tools, the most important third-party tools that have to be installed by the user (because they are not in Python) are dReal, dReach and Flow*. These are open-source tools and their installation is easy and smooth. UPPAAL must also be installed by the user and it is free for academic purposes. Thus, we do not think that there is a big problem with user-friendliness on that respect. Nonetheless, we have provided pointers on how to install them on the Gitlab page of ETCetera, and we are working on automating their installation through installing ETCetera.

Regarding Figure 6: Figure 6a shows the lower and upper bounds on inter-event times for each region R_{i,j}, and Figure 6b depicts transitions between regions (that is, a cross on a point (x,y) indicates that there is a transition from region x to region y). Thus, the blue crosses on 6b, which indicate the transitions, have been obtained as described in Section 3.1 (via reachability analysis). The indices of the region are of the form (i,j) because we have partitioned the state space via IMs and cones; thus, an index (i,j) indicates that the region is confined between the i-th and (i+1)-th IMs (except for the innermost regions which are confined only by the i-th manifold) and lies inside the j-th cone.

Regarding reviewer 2’s comment on the ball-segment approximations: approximating IMs by ball-segments is easy due to the particular set representation that IMs have (particularly including norms of x). More information on that may be found in [19]. Nonetheless, (polynomial) zonotopic approximations would definitely be less conservative, and it is something we are looking into, as we have noted in the conclusions.

Moreover, on reviewer 2’s question about the disturbance d: d is of arbitrary dimensions and has to belong to a hyper-rectangle D.

On the following comments by reviewer 2: “In page 5, it is not clear why (9) is substituted by R_i\rightarrow i R_j for verification.": We should have stated explicitly "for quantitative verification": when computing the performance of PETC (§3.4), we consider the nominal PETC without early-triggers. Thus, a state in region i always triggers at time hi. 'Also, in page 5, “Note that using relaxations for an existence problem such as the one above” might be nice to explicitly state which it is': agreed, it is (9).

On the comment by reviewer 4: “In section 4.5, in the first lines of the section, the equation used for the state prediction after h times is not consistent with eq. (7).“: They are slightly different but they are consistent. The prediction in (7) is sample-by-sample, we are only interested in knowing the sample \hat\xi(t_{i+1}) given the current sample \hat\xi(t_i); in contrast, the prediction in §4.5 is one-step-ahead and based on the current measurement \xi(t) and the held measurement (or sample) \hat\xi(t). If you apply the latter recursively from the moment that \xi(t) = \hat\xi(t) (a sampling time) you arrive at (7). We would like to remark that the prediction in §4.5 is used for the triggering mechanism only, and is unrelated to the abstraction method.


==> Rebuttal/rep_rebuttal.txt <==
The authors would like to express their gratitude to the reviewers, for their comments and the time that they have allocated. All issues raised have been addressed accordingly.

Some pointed issues were indeed bugs in the code; we have fixed them and updated the docker file accordingly. We would like to ask the reviewers to download the new docker file in https://drive.google.com/file/d/1P2SPJMI94_1tZsq_dgBrO7KrmkxPWKWX/view?usp=sharing

Other comments concerned typos in the instructions.txt file. We explain to the reviewers below what are the necessary changes in the commands so that it all runs smoothly. To make it simpler for all reviewers, an updated instructions text is available at the end of this rebuttal text.

Below are the responses to each reviewer.


Response to Reviewer 1:
=======================

The file Instructions.txt, which is included in the zip file that we have submitted, contains the information that the reviewer asks for: the link to download etcetera.tar, instructions to load the image on Windows/Mac/Linux, software/hardware requirements, etc.
Regarding where etcetera.tar is saved: after etcetera.tar is downloaded, through the aforementioned link, it is saved in the user's default folder for downloads (e.g. if the link is accessed through Google Chrome, etcetera.tar will be saved in the location used by Chrome to store downloads).
Finally, note that there were issues with some of the instructions we provided earlier; these issues have been solved as per the reviewers pointed out, and the new instructions may be found in this response.


Response to Reviewer 2:
=======================

In the following we address the raised concerns and issues one by one:

"Unable to init server: Could not connect: Connection refused"

    > This message is shown because one of the dependencies tries to access an X server (to display something on screen). However the docker container does not have this installed so this will fail. This failure will not impede any functionality of the tool and can thus be ignored.

"Finally, since the results are stored in the docker container, they are retrieved with:
	$ (sudo) docker cp etcetera:/ETCetera/examples/ .
Results: The code seems to be running based on the printouts, but the container shuts down after completion and results could not extracted using docker cp."

    > The results are not extracted because the name of the docker container is wrongly specified in the given command. The command should be changed to: 
        $ (sudo) docker cp my_etcetera:/ETCetera/examples/ .
    To reflect the correct docker container name ('my_etcetera').

"- To generate a linear PETC traffic model run one of:
	$ python etc2traffic.py linear linear_ifac2020.txt
Results: This command produces the following error"

    > We have fixed this error in the current version. This error was caused by an issue with code merging, and the warning was raised as an error, interrupting the program execution. The solver internally used, CVX, uses random initialization of initial guess variables; this may be the reason why we have not encountered this during our test.

Several examples throw an error: 'Error: general is not a valid system type'.
    
    > This is fixed in the current version. 'general' is an equivalent system_type to nonlinear, however this was not correctly checked before. Also note that the file paths to the example files should be updated to incorporate the example folder, e.g.:
        $ python etc2traffic.py general examples/nl_nonhomogeneous_mani.txt

"- For the scheduling examples from the paper run:
        $ python examples/example_scheduling_hscc.py
Results: Scheduler can be found. Simulations seem to successfully finish but no file is generated."

    > Plots of the simulations (in pdf format) were saved in the folder from which the script was run. However, to avoid confusion, these plots are now saved in the '/ETCetera/saves' folder. 


Response to Reviewer 3:
=======================

"One of the docker commands seemed incorrect (docker cp etcetera:/ETCetera/examples/ .) as it should reference my_etcetera from the previous steps. Implementing the change allowed it to copy the results. "

    > This is correct, the command should reference 'my_etcetera' to reflect the name of the docker container created before.

"The message

Unable to init server: Could not connect: Connection refused,

is printed in the console. This warning doesn’t seem critical as the package continues running and provides results."

    > This message is shown because one of the dependencies tries to access an X server (to display something on screen). However the docker container does not have this installed so this will fail. This failure will not impede any functionality of the tool and can thus be ignored.

" Notably, the UPPAAL integration is not demonstrated, but it is mentioned. Instructions are provided on how to get the UPPAAL software and use it with the package."

    > Indeed we do not demonstrate an example of the UPPAAL demonstration in the paper; the results would be similar to the ones obtained with the in-house fixed-point algorithm (up to how we determinize the strategy). As mentioned in instructions.txt, we could not add UPPAAL to the docker because of licensing constraints, it can be downloaded and added to the docker container in order to run the associated example.

"The “Running other examples” instructions give sufficient detail but require modifications to run successfully. The examples are not in the cwd and so the python commands need to be given file paths that deviate from the instructions."

    > In some of the example instructions, the file paths should indeed be updated to point to the examples folder, e.g.:
        $ python etc2traffic.py general examples/nl_nonhomogeneous_mani.txt


Revised Instructions.txt
========================

This package contains instructions to:
- Generate Figures 6ab, 7ab and 8ab from the attached tool-paper; 
- Generate the output for the quantitative analysis examples, as in Section 4.5 in the paper;
- Run additional provided examples (see bottom of this doc).

Requirements:
- Docker has to be already installed.

In this package, we have provided a docker image: `etcetera.tar`. This image has been prepared such that it automates the generation of all results in the paper, as well as running the tool for other examples. This docker image has been generated on a computer running Ubuntu 18.04.6 LTS. The only requirement for running the REP is that Docker is installed (to run the image). The image is tested on the host (Ubuntu 18.04.6 LTS), a virtual machine running on the host (Ubuntu 20.04.1 LTS) and a computer running CentOS 8.

Link to the docker image:
https://drive.google.com/file/d/1P2SPJMI94_1tZsq_dgBrO7KrmkxPWKWX/view?usp=sharing 

--- Generating results ----------------------------

To load the docker image run:
	$ (sudo) docker load < etcetera.tar

Then we run the examples generating the results mentioned above by:
	$ (sudo) docker run -it --name my_etcetera etcetera

Generating Figures 6ab takes about 1 hour on a laptop with an Intel i7-9750H and 16 GB of memory, Figures7ab, 8ab takes about 5-10 minutes and the quantitative analysis and synthesis takes about 5 min.

Finally, since the results are stored in the docker container, they are retrieved with:
	$ (sudo) docker cp my_etcetera:/ETCetera/examples/ .

This will result in a folder `/examples/` which contains the example .txt and .py files, as well as multiple .pdf files and a single .txt result file. 
The files corresponding to the results in the paper have been renamed to match the paper. So `figure6a.pdf` contains the plot in Figure 6a in the paper, and `quantitative_result.txt` contains the results from Section 4.5.

Note: Figures 7 and 8 will be qualitatively the same as those presented in the paper, but there might be small differences (in the obtained inter-event times). The reason is that there is randomness in how we simulate the scheduled system. More specifically, in our simulations the scheduler randomly picks early-trigger actions when the safe action set U_c(x) from Eq. (12) has more than one trigger entry, i.e., if U_c(x) = {(t,w), (w,t)}, one of these two options is chosen randomly. By definition of the action set, any choice picked from U_c(x) is safe; therefore, in Fig. 8a one will still see no communication conflicts.


--- Running other examples --------------------------------

To run other examples (either available in `/ETCetera/examples/`, or created by you), again the image is loaded by:
	$ (sudo) docker load < etcetera.tar

Then it is run by:	
	$ (sudo) docker run -it --entrypoint bash --name my_etcetera etcetera

(In case my_etcetera has already been mounted for the previous section, you can remove it by running
	$ (sudo) docker rm my_etcetera  
)

This will create an interactive shell from which the tool can be run as shown below. 
Here is how you can run the additional examples provided in `/ETCetera/`:

- To generate a linear PETC traffic model run one of:
	$ python etc2traffic.py linear examples/linear_ifac2020.txt
	$ python examples/example_linearpetc.py

- To generate a traffic model for a homogeneous nonlinear system (with IM-based partitioning) run one of (takes 4-5 hours):
	$ python etc2traffic.py general examples/nl_homogeneous.txt
	$ python examples/example_homogeneous_etc.py

- To generate a traffic model for a nonhomogeneous nonlinear system with IM-based partitioning run one of (takes < 1 hour):
	$ python etc2traffic.py general examples/nl_nonhomogeneous_mani.txt
	$ python examples/example_nonlinear_etc.py

- To generate a traffic model for a nonhomogeneous nonlinear system with grid partitioning run (takes < 1 hour):
	$ python etc2traffic.py general examples/nl_nonhomogeneous_grid.txt

- To generate a traffic model for a perturbed nonhomogeneous system run one of (takes < 1 hour):
	$ python etc2traffic.py general examples/nl_perturbed.txt
	$ python examples/example_nl_perturbed.py
	
- To generate a scheduler by solving a safety game run (both, as the results from the first script are used for scheduling) (takes ~ 10-20 min in total):
	$ python examples/example_linearpetc.py
	$ python examples/example_scheduling_safetygame.py

- For the scheduling examples from the paper run:
	$ python examples/example_scheduling_hscc.py

- To perform quantitative analysis on a linear PETC traffic model run (takes < 5 min):
	$ python examples/example_quantitative.py

Some of these examples (especially generating nonlinear traffic models) may take multiple hours to complete.

To read the more instructions on getting started with ETCetera, see the readme.md file:
	$ more README.md

Unfortunately, UPPAAL Stratego cannot be included into the docker image because of its license, so the user must install it manually. UPPAAL Stratego (the latest version) can be found in https://www.it.uu.se/research/group/darts/uppaal/download/registration.php?id=12&subid=13. It requires a subscription, so you must download outside the docker environment. Once you have downloaded it you can copy to the docker image with
	$ docker cp uppaal64-4.1.20-stratego-7.zip my_etcetera:/

Then log back to the docker interactive shell
	$ docker exec -it my_etcetera bash

And follow the instructions on the README.md file to install it manually and run its example.
	$ more README.md



